Non-local Optimization: Imposing Structure on Optimization Problems by Relaxation

In stochastic optimization, particularly in evolutionary computation and reinforcement learning, the optimization of a function $f: \Omega \to \mathbb{R}$ is often addressed through optimizing a so-called relaxation $\theta \in \Theta \mapsto \mathbb{E}_\theta(f)$ of $f$, where $\Theta$ resembles the parameters of a family of probability measures on $\Omega$. We investigate the structure of such relaxations by means of measure theory and Fourier analysis, enabling us to shed light on the success of many associated stochastic optimization methods. The main structural traits we derive and that allow fast and reliable optimization of relaxations are the consistency of optimal values of $f$, Lipschitzness of gradients, and convexity. We emphasize settings where $f$ itself is not differentiable or convex, e.g., in the presence of (stochastic) disturbance.

==> data/data-conv/rg1.txt <==
-0.00019039397031701962	-0.00019039397586365583
-0.0010023777079347514	-0.001002377737136435
-0.0017495217021667433	-0.001749521753134536
-0.003055161040033206	-0.0030551611290374264
-0.005298810868878516	-0.005298811023245676
-0.009105847853577625	-0.009105848118852969
-0.015851359929654106	-0.01585136039144251
-0.028252654109986394	-0.028252654933054438
-0.037500538854116576	-0.037500539946597834
-0.049781430925035126	-0.04978143237528842
-0.06611614040571673	-0.06611614233183956
-0.07628059942141352	-0.0762806016436516
-0.08800326436290333	-0.08800326692665093
-0.10973418669061938	-0.10973418988744121
-0.13702263424749006	-0.13702263823929026
-0.16564103329930097	-0.16564103812482422
-0.20013020118143846	-0.2001302070117144
-0.21984812958856706	-0.21984813599327388
-0.24135991758890205	-0.24135992462029918
-0.26502580438964846	-0.26502581211049
-0.29120602919801086	-0.29120603768154557
-0.3274258599600007	-0.3274258694987065
-0.3681335240454813	-0.36813353477009964
-0.3903208477145663	-0.390320859085555
-0.41393123797459574	-0.4139312500334121
-0.43896469482556927	-0.4389647076136707
-0.46542121826748706	-0.4654212318263309
-0.493489935186913	-0.49348994956346637
-0.5233599724704112	-0.5233599877171509
-0.5550313301179816	-0.5550313462873843
-0.588504008129624	-0.5885040252741667
-0.6177599819646267	-0.6177599999614665
-0.6484703310478762	-0.6484703499393827
-0.68778121695073	-0.6877812369874575
-0.7294751433725619	-0.7294751646239341
-0.7724347786623385	-0.7724348011652287
-0.8179258316880047	-0.817925855516159
-0.8416585203505996	-0.8416585448701446
-0.8660998244447737	-0.8660998496763528
-0.8912497439705268	-0.8912497699347838
-0.917108278927859	-0.9171083056454374
-0.9437184408471647	-0.9437184683399615
-0.9711232412588389	-0.9711232695500037
-0.9993226801628814	-0.9993227092755639
-1.0283167575592922	-1.0283167875166421
-1.0721674976787692	-1.0721675289135972
-1.1178832807885488	-1.1178833133551878
-1.1414678599907724	-1.1414678932444873
-1.1655514557717357	-1.165551489727064
-1.1901449867418274	-1.1901450214136244
-1.215259371511435	-1.2152594069148748
-1.2409055286909472	-1.2409055648415213
-1.2670943768907514	-1.2670944138042701
-1.2938368347212366	-1.2938368724138272
-1.32114382079279	-1.321143859280899
-1.3490262537157998	-1.3490262930161918
-1.3774950521006548	-1.3774950922304117
-1.4065611345577425	-1.4065611755342644
-1.4362354196974514	-1.436235461538457
-1.4665387642535392	-1.4665388069773544
-1.4974936150595033	-1.4974936586851082
-1.4999999563013795	-1.5

==> data/data-conv/rg10.txt <==
0.06212248113610491	-0.15035506256307232
0.07964398910192592	-0.19276237434813365
0.10223973558913482	-0.24745086738015282
0.12273136542500024	-0.2970467661537485
0.14726922460787856	-0.35643575521428517
0.16123756203815773	-0.3902433271242086
0.17643594300564236	-0.42702797383233015
0.19309737535229676	-0.4673536442990827
0.21145486692008506	-0.5117842874848991
0.2237459840624901	-0.5415324825524381
0.2367934974712957	-0.5731113837649549
0.25059740714650186	-0.6065209911224495
0.26515771308810865	-0.6417613046249218
0.28057184976727756	-0.6790681449565973
0.2969372516551702	-0.7186773328017014
0.31425391875178665	-0.7605888681602343
0.33252185105712667	-0.8048027510321957
0.35186252609509405	-0.851612993510672
0.3723974213895924	-0.9013136076887494
0.3941265369406217	-0.9539045935664279
0.41704987274818195	-1.0093859511437073
0.43699131395797186	-1.057650228195469
0.4578862588121653	-1.1082222704473086
0.4709449822309734	-1.1398283032509084
0.48436460596262454	-1.1723078232064084
0.49817796465517555	-1.2057403000238485
0.5123741134259411	-1.240099243799882
0.5265816175697272	-1.2744856709891617
0.5411946225377686	-1.3098535319635265
0.5562131283300658	-1.3462028267229775
0.5716371349466184	-1.3835335552675136
0.5874898069689244	-1.4219017828417404
0.6037943089784815	-1.4613635746902625
0.6197577927585095	-1.5

==> data/data-conv/rg11.txt <==
-0.06211659179768306	0.15045358344043938
-0.07964112637384099	0.19290003693705876
-0.10224205211648361	0.24764209809403762
-0.12273238134828929	0.29727204992462947
-0.14726835839147195	0.35670102956637606
-0.161235499829607	0.39053106464993725
-0.17643249520531898	0.4273399484864928
-0.19309228780582377	0.46769189671128186
-0.2114478209183372	0.5121511249595435
-0.22373755238292597	0.5419182787079413
-0.2367835314182029	0.5735171517069502
-0.25058575802416805	0.6069477439565703
-0.2651442322008214	0.6422100554568012
-0.2805563605340789	0.679540016246263
-0.29691954960985645	0.7191735563635753
-0.3142337994281541	0.7611106758087381
-0.33249910998897175	0.8053513745817513
-0.3518369220584351	0.852189796290797
-0.37236867640266946	0.9019200845440571
-0.394094373021675	0.9545422393415318
-0.4170140119154517	1.0100562606832209
-0.4369519250207639	1.0583481966411465
-0.4578430863755688	1.1089490103222999
-0.47089923168209424	1.1405725072083461
-0.4843161700933557	1.1730698868029756
-0.49812672293950283	1.2065206461711657
-0.5123199497771525	1.2408982862912576
-0.5265245273307606	1.2753034191607286
-0.5411344803077882	1.310690418280859
-0.5561498087082353	1.3470592836516493
-0.5715705125321019	1.3844100152730991
-0.5874197468016475	1.4227986972923388
-0.6037206665391317	1.462281413856498
-0.6192932435764158	1.5

==> data/data-conv/rg12.txt <==
-0.15046137586749478	-0.062108103352186854
-0.19290986132840873	-0.07963017442823506
-0.2476544962988448	-0.10222790375988695
-0.29728693475296186	-0.1227153983036299
-0.35671889192736206	-0.14724798095036234
-0.39055062148604447	-0.16121318992109746
-0.42736134846644885	-0.17640808244807718
-0.4677153172905135	-0.19306556980618256
-0.5121767723801767	-0.21141856327029443
-0.5419454820575352	-0.2237066211631776
-0.5735460109691697	-0.23675082539374365
-0.6069783591150804	-0.25055117596199267
-0.6422425264952669	-0.2651076728679245
-0.6795744566102095	-0.28051770989933766
-0.7192100929603875	-0.2968786808440303
-0.7611494355458016	-0.3141905857020026
-0.8053924843664516	-0.3324534244732544
-0.8522333999478788	-0.35178862202325123
-0.901966342815625	-0.3723176032174587
-0.9545913129696902	-0.39404036805587683
-1.0101083104100745	-0.41695691653850564
-1.058402870508608	-0.43689215581605706
-1.1090064402749564	-0.4577805181809325
-1.140631675559495	-0.4708349208159259
-1.1731308442796338	-0.4842500695083591
-1.206583448381435	-0.4980587814184787
-1.2409629872162113	-0.5122501174928693
-1.275370020492242	-0.526452802842708
-1.3107589773837565	-0.541060810907714
-1.3471298578907547	-0.5560741416878874
-1.3844826620132364	-0.5714927951832278
-1.4228734773541023	-0.5873399234792301
-1.4623583915162515	-0.6036386786613883
-1.5	-0.6191765460813304

==> data/data-conv/rg13.txt <==
0.06209586737610977	0.15045093425547548
0.07961328587767143	0.19289356515297165
0.10220468715967795	0.24762985554781183
0.12268794063060777	0.29725835340947043
0.1472155203350321	0.35668577487062897
0.16117791002563825	0.39051499188868294
0.17636975427561818	0.42732303173180636
0.19302392806283272	0.46767412289803545
0.2113733063651424	0.5121324938854059
0.22365900405417977	0.541899284710638
0.23670072040258766	0.5734978192319187
0.2504984554103661	0.6069280974492484
0.26505220907751503	0.6421901193626266
0.2804593611636395	0.679519824599427
0.29681729142834434	0.7191531527870224
0.3141259998716296	0.7610901039254132
0.3323854864934953	0.8053306780145991
0.3517171592217416	0.8521690320884603
0.37224242598416857	0.9018993231808763
0.3939612867807763	0.9545215512918472
0.41687374161156476	1.0100357164213734
0.43680551572205534	1.05832804509003
0.45769027170369025	1.1089293359956385
0.470742480700654	1.1405532929619988
0.4841553852785623	1.1730511726132011
0.49796179901117	1.2065024783531966
0.512150784040559	1.240880709047335
0.5263511171195275	1.2752864347219506
0.5409567175944361	1.3106740753116628
0.5559675854652849	1.347043630816472
0.5713837207320739	1.3843951012363784
0.587228272996212	1.4227845753145911
0.6035243918591082	1.462268141794319
0.6190975252170944	1.5

==> data/data-conv/rg14.txt <==
0.15049197663299793	-0.06215305454839748
0.19295882605407383	-0.07969182616679066
0.24772980254462887	-0.10231219148891135
0.2973740237390243	-0.12281521136373577
0.35681948354586696	-0.14736613420156588
0.39065866955501644	-0.1613416883869501
0.42747735516855007	-0.1765477732994961
0.46783982275592745	-0.1932174370635916
0.5123103546866081	-0.2115837278036243
0.5420846238691966	-0.22388047489969726
0.573690911166189	-0.23693384387253563
0.6071292165775855	-0.2507438347221395
0.6423995401033857	-0.26531044744850873
0.6797378311443291	-0.28073112894750396
0.7193800391011538	-0.29710332611498536
0.7613261639738608	-0.3144270389509532
0.8055762057624491	-0.3327022674554073
0.8524243278471904	-0.35205050084677103
0.9021646936083547	-0.37259322834346753
0.9547973030459427	-0.39433044994549704
1.010322156159954	-0.41726216565285923
1.058622760647474	-0.4372102730044851
1.1092324639708835	-0.4581120361530221
1.1408610409887294	-0.4711746107610516
1.1733635609335866	-0.48459812303253663
1.2068195184032753	-0.49841540416675545
1.2412024151985221	-0.5126155104306154
1.275612803775661	-0.5268269707763195
1.3110051152421422	-0.5414439644153528
1.347379349597966	-0.5564664913477155
1.384735506843132	-0.5718945515734074
1.4231296690196564	-0.5877513069266644
1.4626179181695547	-0.6040599192417226
1.5	-0.6194986862984302

==> data/data-conv/rg15.txt <==
-0.15045873056477604	0.06208735842345532
-0.1929033921837376	0.07960230693595918
-0.24764225415499969	0.10219050324829364
-0.29727323941637507	0.12267091511449375
-0.3567036394663686	0.14719509217821494
-0.390534551607956	0.16115554472252816
-0.4273444353317285	0.17634528104228026
-0.46769754795228213	0.19299714403068777
-0.512158146784213	0.21134397658096715
-0.5419264944350553	0.22362799667959582
-0.5735266858585744	0.23666793396869287
-0.6069587210547706	0.2504637884482584
-0.6422226000236437	0.26501556011829236
-0.6795542758716369	0.2804206159114802
-0.7191897017051921	0.29677632276050736
-0.7611288775243102	0.31408268066537387
-0.8053718033289907	0.3323396896260797
-0.8522126530931313	0.3516687416342206
-0.9019456007906295	0.3721912286813924
-0.9545706464214856	0.3939071507675952
-1.0100877899856995	0.4168165078928289
-1.0583827450479684	0.43674560189581746
-1.1089867944530931	0.45762755232368957
-1.1406124914658828	0.4706780145896816
-1.1731121619585334	0.4840891252839372
-1.206565314224512	0.4978936938014021
-1.24094544549933	0.5120807836770945
-1.2753530734494487	0.526279220158786
-1.310742673759007	0.540882871210703
-1.3471142464280066	0.5558917368328459
-1.3844677914564458	0.5713058170252141
-1.422859401049357	0.5871482584462004
-1.4623451674117707	0.6034422077541972
-1.5	0.6189806153860101

==> data/data-conv/rg16.txt <==
0.1505484335306449	0.06191182761138874
0.19300615725906364	0.07937222364872618
0.24775850237728733	0.10188868345359496
0.29741610214348735	0.12230997037249544
0.3568789733126467	0.14676359597832966
0.3907285905804254	0.16068397774415927
0.42755897158745093	0.17583017452809713
0.46793477963449653	0.1924343995529319
0.5124206780223355	0.21072886604145244
0.5422074846993964	0.22297844975903108
0.5738274789849978	0.23598191707763827
0.6072806608791395	0.24973926799727397
0.6425670303818216	0.26425050251793825
0.6799227423247483	0.27961273740721987
0.7195839515396234	0.29592308943270773
0.761550658026447	0.3131815585944017
0.805822861785219	0.3313881448923019
0.8526949948379954	0.3506639311179411
0.9024614892068319	0.37113000006285224
0.9551223448917288	0.39278635172703547
1.0106775618926855	0.41563298611049054
1.059006964931169	0.43550806285030164
1.1096474081810872	0.45633353621542344
1.1412965866296205	0.4693490052853744
1.1738205114247648	0.4827242067267954
1.2072987734594547	0.4964918716517095
1.2417048424360455	0.5106410896894424
1.2761384368304356	0.5248016273329776
1.3115548890023248	0.5393663573009362
1.3479541989517134	0.5543352795933182
1.385336366678601	0.5697083942101233
1.4237575432250913	0.5855087928139975
1.4632738796332874	0.6017595670675859
1.5	0.6168628875050994

==> data/data-conv/rg17.txt <==
0.22688559146490977	0.1512108551966295
0.2621484160090051	0.17471222353621407
0.3029744327131102	0.2019212536920774
0.330543768233309	0.22029519614605125
0.36053134102549145	0.24028080430168589
0.39322113276043663	0.2620673414393042
0.42889712510892314	0.2858440708392291
0.46760396169000584	0.31164074582238643
0.5095777565641187	0.33961472767721973
0.5553896970641103	0.37014669163532854
0.6056109705228283	0.40361731292831193
0.6387936037951258	0.42573231072250306
0.6738949892189912	0.44912608585938785
0.7109151267944247	0.4737986383389662
0.749854016521426	0.4997499681612382
0.7909429597090307	0.5271342290938429
0.8344132576662742	0.5561055749044193
0.8802649103931564	0.5866640055929675
0.9284979178896773	0.6188095211594876
0.9793972308225178	0.6527320306842321
1.033247799858359	0.6886214432474534
1.0612798054149044	0.707303738168493
1.0900496249972003	0.7264777588491518
1.1195572586052462	0.7461435052894297
1.1498027062390421	0.766300977489327
1.2008013568344318	0.8002896918920908
1.2540620045365374	0.835785943705011
1.287134147252685	0.8578273036300952
1.3210536195453053	0.8804333773788495
1.3558914210162898	0.9036514835599673
1.3916238851316751	0.9274658493038843
1.4273808233870606	0.9512965261569191
1.4640813725668473	0.9757560847909886
1.5	0.9996945215008234

==> data/data-conv/rg18.txt <==
0.226742576451173	-0.15151964176867747
0.26199070086002685	-0.1750740322454806
0.30280083687658815	-0.20234521036536024
0.330352393550018	-0.22075640628041804
0.3603204752668019	-0.24078243349282097
0.3929888363186444	-0.26261290945025945
0.42864123099724993	-0.2864374516004237
0.4673222857999373	-0.31228588138661284
0.5092679294595337	-0.3403158570556388
0.5550488696210069	-0.3709087512604615
0.6052358139293242	-0.4044459366540409
0.6383948509510373	-0.4266043044805007
0.673471090608055	-0.45004383379434376
0.7104645329003775	-0.47476452459557045
0.7493751778280046	-0.5007663768841805
0.790434116238049	-0.528203816013006
0.8338724389776231	-0.5572312673348789
0.879690146046727	-0.5878487308497993
0.9278872374453605	-0.6200562065577669
0.978748399391669	-0.6540439346618572
1.0325583181037976	-0.6900021553651449
1.0605690612470444	-0.7087202004414879
1.0893169935817464	-0.7279308686676302
1.1188021151079035	-0.7476341600435721
1.1490244258255153	-0.7678300745693133
1.1999820632400506	-0.8018822719434189
1.2531995907059634	-0.837444630030967
1.286244934696699	-0.8595270230334879
1.3201368210062616	-0.882175113889929
1.3549461741336088	-0.9054362975573503
1.390649352579089	-0.9292947757167322
1.4263769791569816	-0.9531695912236164
1.463047327317832	-0.977674375917466
1.5	-1.0023678226217863

==> data/data-conv/rg19.txt <==
-0.22673405190689283	0.15131285035491307
-0.2619721011000401	0.17482925479226377
-0.30276925035154745	0.20205557076766628
-0.3303203864552079	0.22044204998990913
-0.36028820013907564	0.24044131904223953
-0.392956496287933	0.2622427774687484
-0.4286090797865618	0.28603582481352646
-0.46729056433403116	0.311850234398729
-0.5092369165779801	0.33984348052405955
-0.5550189708260475	0.370396514199932
-0.6052075613858718	0.4038902864367605
-0.638368431804477	0.4260204683882106
-0.6734468167028241	0.4494303195339717
-0.7104427160809131	0.4741198398740438
-0.7493561299387441	0.500089029408427
-0.7904182130398432	0.5274921511860462
-0.8338601201477359	0.5564834682558257
-0.8796818512624229	0.5870629806177663
-0.9278834063839039	0.6192306882718674
-0.9787495562196217	0.6531766353119846
-1.0325650714770185	0.6890908658319723
-1.0605788411388468	0.707786087396918
-1.089329952156095	0.7269733798318312
-1.118818404528763	0.7466527431367123
-1.149044198256851	0.7668241773115609
-1.2000098702578934	0.8008365412942684
-1.2532361061028143	0.8363575113101224
-1.2862868832485663	0.8584142216026831
-1.3201844528745519	0.88103604588128
-1.354999770513591	0.9042703369093341
-1.3907091843214108	0.9281013104323722
-1.4264430570904478	0.9519486068460716
-1.4631199439506997	0.9764252315360777
-1.5	1.001037442869734

==> data/data-conv/rg2.txt <==
0.04970847524679946	-0.04980002842444163
0.06602336912352001	-0.06614497110812906
0.07617597728888913	-0.07631627836926164
0.08788534214823163	-0.08804720956222678
0.10957963389476034	-0.10978145790239933
0.13682029000314422	-0.13707228591035162
0.16539908551143473	-0.16570371790626282
0.19984102515280286	-0.20020909278684662
0.21953214238641883	-0.21993647716293901
0.2410148076889375	-0.24145870928505747
0.26464884622760976	-0.2651362770472272
0.2907940831696865	-0.29132966834347335
0.32696620116318265	-0.32756840822243083
0.36762067410596777	-0.3682977586617555
0.38977918015332563	-0.3904970762936645
0.41335904787796973	-0.41412037346988306
0.4383602772798999	-0.43916765019041126
0.46478286835911625	-0.46563890645524897
0.4928157411629982	-0.4937234102651292
0.5226478157389249	-0.5236104296207846
0.5542790920868967	-0.5552999645222155
0.5877095702069134	-0.5887920149694217
0.6169289057342154	-0.6180651667323421
0.6476009370880053	-0.648793689900078
0.6868640412715848	-0.6881291089541954
0.7285075878148903	-0.7298493546719456
0.7714154727713188	-0.7728362674640532
0.8168520345539932	-0.8183565144048759
0.8405564134331158	-0.8421045520604875
0.8649686498746857	-0.8665617510121422
0.8900887438787033	-0.8917281112598401
0.9159166954451683	-0.9176036328035807
0.9424954755012138	-0.9442313657144443
0.9698680549739727	-0.9716543600635104
0.9980344338634448	-0.9998726158507792
1.02699461216963	-1.0288861330762504
1.0707912733152052	-1.0727634590074198
1.1164507750997883	-1.118507056561531
1.140006357034574	-1.1421060232182705
1.1640603680925508	-1.1662043370060426
1.188623714594866	-1.1908129243332803
1.2137073028626655	-1.2159427116084158
1.2393220392170958	-1.2416046252398816
1.2654788299793034	-1.2678095916361096
1.292188581470435	-1.2945685372055329
1.3194622000116372	-1.3218923883565838
1.347310591924056	-1.3497920714976945
1.3757446635288386	-1.378278513037298
1.4047753211471308	-1.407362639383826
1.4344134711000793	-1.4370553769457117
1.4646799473687344	-1.4673775980760764
1.4955971723597299	-1.4983517664791912
1.4972423757413782	-1.5

==> data/data-conv/rg20.txt <==
0.15130937118472995	0.2267232578583492
0.17482488369243893	0.26195910322742033
0.20205011403607578	0.3027536215782855
0.22043620103538714	0.33030349182830204
0.24043505152768235	0.36026994071070156
0.2622360633582221	0.39293676357915325
0.28602863437226667	0.4285877557873259
0.3118425368269615	0.4672675283403473
0.3398352434499439	0.5092120397221781
0.3703877027922126	0.554992106504737
0.40388086340476564	0.6051785452599414
0.426010658765363	0.6383380201861022
0.44942010886289085	0.6734149407312562
0.47410921369734926	0.7104093068954029
0.5000779732687379	0.7493211186785427
0.5274806498932487	0.7903815240566261
0.5564715058870731	0.8338216710056039
0.5870505412502109	0.8796415595254762
0.6192177559826625	0.9278411896162428
0.653163193496049	0.978705323953738
0.6890768972019923	1.0325187252137957
0.7077718488771725	1.0605314009397857
0.726958867100492	1.0892813933964163
0.7466379518719506	1.1187687025836877
0.7668091031915483	1.1489933285015994
0.800821070551451	1.199957151730991
0.8363416384162065	1.2531814748791181
0.858398099993904	1.2862310658368246
0.8810196734029524	1.320127425203222
0.9042537116091263	1.3549415070678401
0.9280844302905009	1.390649660067503
0.9519314719372778	1.4263822715383423
0.9764078399900594	1.4630578710865791
1.0010620830038364	1.5

==> data/data-conv/rg21.txt <==
-0.22673954580838618	-0.15132847681725733
-0.26197928291340355	-0.174847866522878
-0.3027785123114506	-0.20207772277980965
-0.33033025337794525	-0.22046605902874777
-0.3602987067178839	-0.24046733573737483
-0.3929676781189731	-0.2622709680225486
-0.4286209733689194	-0.2860663710011268
-0.46730320826328964	-0.31188332174777467
-0.5092503505913625	-0.3398793077709114
-0.5550332341314117	-0.3704353098380254
-0.6052226926617115	-0.403932308716605
-0.6383840739220966	-0.4260645807796852
-0.6734629798281819	-0.4494766299670371
-0.7104594103799672	-0.4741684562786608
-0.7493733655774526	-0.5001400597145562
-0.7904359989317222	-0.5275457146807103
-0.8338784639538597	-0.5565396955831097
-0.8797007606438655	-0.5871220024217546
-0.9279028890017393	-0.6192926351966447
-0.9787696176509717	-0.6532416516318728
-1.0325857152150526	-0.6891591094515316
-1.0605997773401614	-0.7078560038805225
-1.0893511816939827	-0.727045008655621
-1.1188399282765158	-0.7467261237768272
-1.1490660170877611	-0.766899349244141
-1.2000319850172403	-0.8009145990709315
-1.2532585001180385	-0.8364385630436802
-1.2863094482046655	-0.8584971307870514
-1.3202071827335617	-0.8811208531532796
-1.3550226577858502	-0.904357085679671
-1.3907322220011564	-0.9281900431871234
-1.426466244664949	-0.9520393245331966
-1.4631432733887322	-0.9765179785375728
-1.5	-1.0011165648965077

==> data/data-conv/rg22.txt <==
-0.15132496396310857	0.22672876848447485
-0.17484345596062567	0.26196630357160683
-0.20207221981096252	0.3027629040363293
-0.2204601597728743	0.3303133813227279
-0.2404610135118359	0.36028047213253245
-0.2622641944071466	0.3929479727482483
-0.28605911583810584	0.42859967945238114
-0.3118755538069763	0.4672802053487219
-0.33987099421765	0.5092255100840328
-0.37042641530187004	0.5550064097552773
-0.40392279529137964	0.6051937204594187
-0.42605467603017194	0.638353708955269
-0.44946631917534585	0.6734311534131268
-0.4741577247269015	0.7104260538329922
-0.5001288926848388	0.7493384102148654
-0.5275340966926734	0.7903993693060363
-0.5565276103939206	0.8338400778537953
-0.5871094337885807	0.8796605358581425
-0.6192795668766532	0.9278607433190775
-0.6532280666637218	0.9787254608583064
-0.6891449901553695	1.0325394490975348
-0.7078416107904106	1.0605524197296492
-0.7270303373515966	1.0893027080367632
-0.7467111698389274	1.118790314018877
-0.7668841082524029	1.149015237675991
-0.8008989545262014	1.199979361531505
-0.8364225091308677	1.2532039688717092
-0.8584808236754596	1.2862537338315592
-0.8811042905804362	1.320150261250955
-0.9043402655770592	1.354964503776099
-0.9281729634215747	1.3906728105249244
-0.952021985176565	1.4264055752350924
-0.9765003776003975	1.4630813200916268
-1.0011409115037193	1.5

==> data/data-conv/rg23.txt <==
0.17462641650341154	-0.2618184620755256
0.2018124610478477	-0.3025786661446617
0.22017899327314272	-0.33011572105979464
0.24015673375260443	-0.3600684704364874
0.26193492532857326	-0.3927206472341195
0.28570281084338967	-0.4283559844120705
0.3114901214972413	-0.4670190581419455
0.33945419780403824	-0.5089457700255693
0.3699756965767041	-0.554706841167651
0.4034352746281627	-0.6048729926729003
0.42554337051507496	-0.6380197970363543
0.4489300317086048	-0.6730835622408115
0.4735952582087525	-0.710064288286272
0.4995390500155176	-0.7489619751727356
0.5269155592656211	-0.7900077441484645
0.555878938095783	-0.8334327164617212
0.5864291865060036	-0.8792368921125053
0.6185663044962829	-0.9274202711008168
0.6524802043607882	-0.9782675900992841
0.6883607983936871	-1.0320635857805351
0.7070386057232844	-1.0600673373772047
0.7262080865949798	-1.0888082581445704
0.7458692410087737	-1.1182863480826317
0.766022068964666	-1.1485016071913892
0.8000048492931199	-1.1994521990938027
0.8354951893741581	-1.2526630846208116
0.8575329026872762	-1.2857043639577737
0.8801353362388515	-1.3195923318272975
0.9033498182410021	-1.3543979477093842
0.9271605726230222	-1.3900975584440338
0.950987641542652	-1.4258216296654298
0.9754436119173706	-1.462488616712881
1.0004627736280753	-1.5

==> data/data-conv/rg24.txt <==
-0.17489971316001696	-0.26166446332863796
-0.20213190203084822	-0.3024060743776556
-0.22052671214997893	-0.3299262345362423
-0.24053515010110352	-0.3598605156390098
-0.26234673240025164	-0.3924924500975492
-0.28615097556345326	-0.4281055703234517
-0.3119776616740937	-0.4667444327812479
-0.33998436036167373	-0.5086447746931169
-0.37055226946139674	-0.5543768996071223
-0.404062586808466	-0.604511111071328
-0.42620377076041677	-0.6376361569137262
-0.44962535514271984	-0.6726767878957486
-0.47432733995537546	-0.7096330040173959
-0.5003097251983835	-0.7485048052786676
-0.5277268742289033	-0.7895231320526437
-0.5567331504040943	-0.8329189247124036
-0.5873285537239565	-0.878692183257948
-0.6195130841884899	-0.9268429076892761
-0.6534769121184469	-0.9776556085640198
-0.6894102078345801	-1.0314147964398104
-0.7081154061124628	-1.0593993230030982
-0.7273129713368894	-1.0881204713166477
-0.7470029035078601	-1.1175782413804591
-0.7671852026253749	-1.1477726331945322
-0.8012168203539973	-1.1986867532252394
-0.8367580418519338	-1.2518593655827752
-0.8588273393696	-1.2848768633628702
-0.8814621236283371	-1.3187403761646508
-0.9047097831890962	-1.353520801201983
-0.9285545218648938	-1.3891945060702457
-0.9524155958305034	-1.4248926498856325
-0.9769064194907753	-1.4615329514261974
-1.00202699284571	-1.499115410691941
-1.0026182631094507	-1.5

==> data/data-conv/rg25.txt <==
-0.06242686093281798	-0.3131419990664687
-0.06837985463839155	-0.34300306081999077
-0.07489523144828801	-0.3756851160833163
-0.08203564376816394	-0.41150243821987326
-0.08980782080316638	-0.450488781878228
-0.09826323031884997	-0.4929023166788362
-0.1075316325614827	-0.5393939384429605
-0.11774278777733262	-0.5906145429918636
-0.12463805362291026	-0.6252021756024893
-0.13196101416337677	-0.6619351855354146
-0.1397116693987323	-0.7008135727906403
-0.14789001932897672	-0.7418373373681658
-0.1565516236501597	-0.7852851745928648
-0.16575204205833072	-0.8314357797896104
-0.17549127455348992	-0.8802891529584027
-0.1857693211356372	-0.9318452940992416
-0.19665555940546145	-0.9864522111088163
-0.2082193669636514	-1.044457911883816
-0.21425535922588362	-1.0747353061833502
-0.22046074381020722	-1.1058623964242407
-0.2268355207166223	-1.1378391826064875
-0.2333796899451288	-1.1706656647300904
-0.24464723574657019	-1.2271852744640068
-0.25645877385527516	-1.28643362685818
-0.26385452756587335	-1.3235317776691313
-0.2714568793703714	-1.3616662538560573
-0.27928484653730856	-1.4009324487384074
-0.2873320899771718	-1.4412985645430314
-0.2953859134759931	-1.481697686857759
-0.2990345966953815	-1.5

==> data/data-conv/rg26.txt <==
0.06209858347334779	-0.3131245881386444
0.06802080432104701	-0.34298666968834357
0.07450254803663241	-0.37567007755116555
0.08160615487055624	-0.4114891548917287
0.08933831316452329	-0.4504776268632409
0.09775023278723624	-0.49289371302803825
0.10697103627964452	-0.5393884981644319
0.11712984618269746	-0.5906130670507332
0.12399025240867316	-0.6252058347729536
0.13127625893760178	-0.6619446404902436
0.13898786576948335	-0.7008294842026036
0.14712507290431787	-0.7418603659100336
0.15574317739924773	-0.7853161143276912
0.16489747631141533	-0.8314755581707343
0.1745879696408207	-0.8803386974391629
0.18481465738746378	-0.9319055321329769
0.19564659136340554	-0.9865242476535565
0.20715282338070676	-1.0445430294022815
0.21315880115486727	-1.0748274451121986
0.21933335343936763	-1.105961877379152
0.2256764802342079	-1.137946326203142
0.232188181539388	-1.170780791584168
0.24340019716526068	-1.227316022803447
0.25515362049218865	-1.2865812368005265
0.26251326052852364	-1.323691330563215
0.2700785309628006	-1.3618382907093691
0.27786836411692045	-1.4011175811798098
0.28587644921691624	-1.4414973806609301
0.29389108504421646	-1.4819102113913074
0.2974786354649925	-1.5

==> data/data-conv/rg27.txt <==
-0.062163908206143634	0.3133046041034231
-0.06809185554741619	0.34318131630665916
-0.07457982189729546	0.3758805108609096
-0.08169019652132438	0.41171662816584187
-0.08942967769918427	0.45072342739014876
-0.09784951649924575	0.49315921268730284
-0.10707893137008569	0.5396752419341411
-0.11724714076028085	0.5909227730075005
-0.12411376197559029	0.6255303789877512
-0.13140632613329364	0.6622847271659802
-0.13912483323339103	0.7011858175421877
-0.1472692832758823	0.7422336501163734
-0.1558950118700217	0.7857071150299474
-0.16505735462506332	0.8318851024243192
-0.17475631154100726	0.880767612299489
-0.18499188261785338	0.9323546446554565
-0.1958331664398921	0.9869944546972098
-0.2073492615914136	1.0450352976297368
-0.21336036341573045	1.0753311064300404
-0.21954016807241802	1.1064771734530374
-0.2258886755614763	1.1384734986987282
-0.23240588588290528	1.171320082167112
-0.24362719823640588	1.2278752268786681
-0.2553903085080056	1.2871610200827739
-0.2627558467963407	1.3242831561264559
-0.27032715522511214	1.3624423687350788
-0.2781231764668507	1.4017341285231706
-0.28613759629737956	1.4421266119525555
-0.2941585703999073	1.482552128755373
-0.2976204661149334	1.5

==> data/data-conv/rg28.txt <==
-0.31331199439115176	-0.06215478353392753
-0.3431893964246606	-0.06808185778959897
-0.3758893445550604	-0.07456886829031491
-0.41172628607520567	-0.08167819503993759
-0.45073398058930686	-0.08941653526337208
-0.49317073785248977	-0.09783513240868918
-0.5396878303839817	-0.10706318581449972
-0.59093653070301	-0.1172298948194145
-0.6255449866554378	-0.12409551479782208
-0.6623002404295696	-0.1313870161860953
-0.7012022920254054	-0.13910439898423416
-0.7422511414429452	-0.14724766319223867
-0.7857256864528741	-0.15587213650542642
-0.8319048248258769	-0.16503314661911497
-0.8807885565619537	-0.17473069353330437
-0.9323768816611044	-0.1849647772479946
-0.9870180649483872	-0.19580448648369891
-1.0450603712488589	-0.20731890996093055
-1.0753569455290408	-0.21332913954011914
-1.1065038005625203	-0.21950804767968957
-1.1385009363492968	-0.22585563437964182
-1.171348352889371	-0.2323718996399759
-1.227904958326545	-0.2435915900166319
-1.2871922874060682	-0.25535300091442853
-1.3243153983174651	-0.2627174777429895
-1.3624756150008894	-0.2702876954493851
-1.4017684109575992	-0.2780825940515851
-1.4421619616871757	-0.28609586021026634
-1.4825885467918987	-0.2941156797230265
-1.5	-0.29756976103665017

==> data/data-conv/rg29.txt <==
0.06214747721891065	0.313275216364042
0.06807394847656695	0.3431495837334162
0.07456030738164106	0.37584625269464
0.081668929692516	0.41167964919189914
0.08940651135196409	0.45068352637197645
0.09782429215524616	0.49311617561957677
0.10705146363947805	0.539628830235769
0.11721721734177568	0.5908727235216221
0.12408221037297175	0.6254780248697382
0.13137305349269618	0.6622299665095022
0.139089746700949	0.7011285484409139
0.14723228999773016	0.742173770663973
0.15585600806138195	0.7856445157874927
0.16501622557024653	0.831819666420285
0.17471294252432396	0.8806992225623504
0.18494615892361413	0.9322831842136885
0.19578495996270576	0.986919798483447
0.20729843083618732	1.0449573124807732
0.21330816746082437	1.0752514068772743
0.21948657154405884	1.106395726205667
0.22583364308589088	1.1383902704659519
0.2323493820863204	1.1712350396581286
0.24356819829914453	1.2277872479487566
0.25532870311287414	1.2870700194294697
0.262692641911327	1.3241904243696545
0.2702623109469	1.3623478816155898
0.2780566496987445	1.401637861968255
0.2860693450071434	1.4420285418273247
0.29408859348961786	1.4824522551596455
0.297569711738825	1.5

==> data/data-conv/rg3.txt <==
-0.04977874825276534	0.04978299573464016
-0.06611266250342421	0.0661183037126859
-0.0762766365670771	0.07628314503992269
-0.08799874979023523	0.08800625847833726
-0.10972840252143726	0.10973776534025494
-0.13701521883250398	0.13702690995931996
-0.16563212389401324	0.16564625682159417
-0.20011950160576855	0.20013657724518702
-0.21983641046130456	0.21985516848961248
-0.24134708878638128	0.24136768226092897
-0.2650117587232558	0.2650343714381452
-0.2911906424141849	0.2912154889002695
-0.32740863201308645	0.3274365688792984
-0.36811423573698426	0.3681456458989316
-0.3903004400045274	0.3903337432534608
-0.41390964202076064	0.41394495977711254
-0.43894184178568424	0.43897929546988734
-0.4653970392992981	0.46543675033178494
-0.49346435270574257	0.49350645864386994
-0.5233329001491581	0.523377554687207
-0.5550026816295448	0.5550500384617963
-0.5884736971469025	0.5885239099676377
-0.6177282229840689	0.6177809320119731
-0.6484370550112395	0.6484923843382073
-0.6877460250934762	0.6878047085453225
-0.7294379257038984	0.729500166609445
-0.7723954769585433	0.7724613833122329
-0.8178843295016334	0.8179541172923511
-0.84161587260931	0.8416876853464708
-0.8660559987450271	0.8661298968900462
-0.891204707908785	0.8912807519230774
-0.9170620001005831	0.9171402504455644
-0.9436708849951709	0.9437514058021519
-0.9710743722672973	0.9711572313374844
-0.9992724619169622	0.9993577270515622
-1.0282651539441654	1.028352892944385
-1.0721137409263257	1.0722052214042839
-1.1178272813349646	1.1179226624219405
-1.1414107043204447	1.1415080977151861
-1.1654931199580223	1.165592568238182
-1.1900854463461898	1.1901869930210314
-1.2151986015834395	1.215302291093837
-1.2408435037682648	1.2409493814867036
-1.267031070999158	1.2671391832297343
-1.2937722213746106	1.2938826153530316
-1.321077872993117	1.3211905968867004
-1.3489589439531682	1.3490740468608435
-1.3774263523532577	1.3775438843055643
-1.4064910162918784	1.4066110282509667
-1.4361638538675219	1.4362863977271545
-1.4664657208509944	1.4665908502844973
-1.4974190630406712	1.4975468336366085
-1.4998720201000724	1.5

==> data/data-conv/rg30.txt <==
-0.3132825997860307	0.06213832124224422
-0.34315765664252706	0.06806391647589966
-0.3758550788318438	0.07454931631994055
-0.4116892991946125	0.08165688724117234
-0.45069407130948097	0.08939332412374924
-0.4931276921646837	0.09780985911794639
-0.539641409715233	0.1070356645897507
-0.5908864719161406	0.11719991290514908
-0.6254926232550632	0.12406390136261329
-0.6622454705475379	0.13135367817494414
-0.7011450137935646	0.13906924334214169
-0.7421912529931435	0.14721059686420587
-0.7856630783944858	0.15583305548022955
-0.8318393802458024	0.16499193592930547
-0.880720158547094	0.17468723821143373
-0.93230541329836	0.18491896232661426
-0.9869434012426496	0.1957561835742385
-1.0449823791230113	0.20726797725369783
-1.0752772392892191	0.21327683875536566
-1.106422346939445	0.21945434336499228
-1.1384177020736892	0.2258004910825777
-1.1712633046919512	0.2323152819081219
-1.2278169745107865	0.24353247081370025
-1.2871012827604624	0.2552912706741413
-1.3242226632805862	0.26265414454358205
-1.362381125355857	0.270222719294183
-1.4016721426801406	0.2780159317422999
-1.442063890688816	0.28602746961581427
-1.4824886731746196	0.2940455597426402
-1.5	0.2975188597356707

==> data/data-conv/rg31.txt <==
0.31340122173497037	-0.06228076161272746
0.3432851677347425	-0.06821945868147519
0.3759921035910488	-0.07471915534466178
0.41183650177449327	-0.08184234524818627
0.45085214636231696	-0.08959574214399042
0.4932973721464513	-0.09803068369918184
0.5398234776695364	-0.10727659943240866
0.5910817614742123	-0.11746291886231894
0.6256956618917355	-0.12434157768967188
0.6624564973117777	-0.13164688688663626
0.7013642677343388	-0.13937884645321208
0.7424189731594186	-0.14753745638939933
0.7858995013061503	-0.15617813874957248
0.8320847398936662	-0.16535631558810604
0.8809746889219665	-0.17507198690499998
0.9325693483910512	-0.18532515270025432
0.9872169641709196	-0.19618501824975143
1.0452657821315707	-0.20772078882937361
1.0755656419296902	-0.21374213850548174
1.106715802273005	-0.219932464439121
1.1387162631615158	-0.22629176663029163
1.171567024595222	-0.23282004507899354
1.2281283977251696	-0.244060222691874
1.2874204451492148	-0.2558430544584658
1.3245457144179509	-0.26322078589274134
1.362708030478045	-0.2708046047941821
1.4020028494282952	-0.27861348070764436
1.4423983525691026	-0.2866410904515092
1.4828268838890382	-0.2946752637312129
1.5	-0.2980879969194676

==> data/data-conv/rg32.txt <==
0.31330827222216806	0.061872021558998264
0.34318749571110574	0.06777256145461509
0.3758896292279956	0.07423056875723585
0.41172918714356027	0.08130815366838166
0.4507399054544762	0.08901197836233501
0.4931801428566566	0.0973930634351693
0.5397013477696785	0.1065800567210919
0.5909549686131184	0.11670160605431011
0.6255688551094546	0.12353714574929586
0.6623301613924855	0.1307967572455023
0.7012388874622109	0.13848044054292938
0.7422950333186309	0.14658819564157713
0.7857776171699679	0.1551751229716769
0.831965657224444	0.16429632296346006
0.8808591534820597	0.17395179561692656
0.9324581059428143	0.18414154093207646
0.9871109389413798	0.19493436563971697
1.0451660768124273	0.20639907647065536
1.0754695100751321	0.21238338918236127
1.1066235195559575	0.21853567342489166
1.1386281052549034	0.22485592919824643
1.1714832671719697	0.23134415650242576
1.228054786646596	0.24251588282721742
1.2873581554812017	0.2542270939262148
1.3244924669479567	0.26156036637176455
1.3626643702400663	0.2690985421329288
1.401969400988738	0.27686048755687365
1.4423757139835702	0.28483991386121044
1.4828150831045763	0.2928258680792113
1.5	0.2962195401999693

==> data/data-conv/rg33.txt <==
0.49171104847228203	0.4028937990638537
0.5347523043677544	0.43816055818607397
0.5813308319534384	0.4763256553342919
0.6061309607832412	0.49664616298315667
0.632036673319355	0.5178725539165288
0.6591217248230321	0.5400652610604109
0.6874598705555252	0.5632847173408058
0.7238636878936424	0.5931129514497397
0.7622983088012336	0.6246051672157872
0.8027637332782991	0.657761364638948
0.8452599613248386	0.6925815437192221
0.8900226717048949	0.7292588128134359
0.9372875431825101	0.7679862802784151
0.9618582893329024	0.7881188383999419
0.9870545757576845	0.8087639461141605
1.0128764024568566	0.8299216034210701
1.0393237694304183	0.8515918103206713
1.0664687802562816	0.8738336463974501
1.0943835385123584	0.8967061912358926
1.1230680441986487	0.9202094448359989
1.152522297315152	0.9443434071977688
1.1827462978618697	0.9691080783212027
1.2137400458388001	0.9945034582063002
1.245503541245944	1.0205295468530613
1.2780367840833013	1.0471863442614862
1.304744060144135	1.069069513143348
1.3320214155501955	1.0914197885380288
1.359857384729653	1.114227775887876
1.3882863643979981	1.1375216588658468
1.4294476176125648	1.1712479982136617
1.4717898910412281	1.2059420313367273
1.5	1.2290565779911444

==> data/data-conv/rg34.txt <==
0.49175375392849424	-0.40380067130676595
0.5347926598211276	-0.4391418129918402
0.5813682054707454	-0.47738704538620114
0.6061665335241141	-0.4977500450282776
0.6320701999003575	-0.5190206866623719
0.6591529307273519	-0.5412595100600495
0.6874884521329734	-0.5645270549928756
0.723887995055929	-0.594416323249862
0.7623177637777176	-0.625972699350813
0.8027777582983399	-0.6591961832957287
0.8452679786177953	-0.6940867750846088
0.8900239948317006	-0.7308379117008821
0.9372813770356715	-0.7696430301279775
0.9618480803839317	-0.7898158325205835
0.9870401252297086	-0.810502130365895
1.0128575115730019	-0.8317019236639119
1.0393002394138116	-0.8534152124146342
1.066440376874459	-0.8757011749282236
1.094349992077265	-0.8986189895148416
1.1230290850222295	-0.9221686561744882
1.1524776557093528	-0.9463501749071632
1.1826957041386352	-0.9711635457128669
1.2136832303100757	-0.996608768591599
1.2454402342236752	-1.02268584354336
1.2779667158794332	-1.049394770568149
1.3046662548063885	-1.0713189382153847
1.3319355711736207	-1.0937109752200802
1.359763208049757	-1.1165614737911569
1.3881835362289128	-1.1398986573018506
1.4293233123694495	-1.1736803398823041
1.471642982672924	-1.20843088553957
1.5	-1.231716081720494

==> data/data-conv/rg35.txt <==
-0.4918929465667494	0.40331365730830987
-0.5349463171122499	0.43861404625543904
-0.5815376800832329	0.47681531165263696
-0.606344509652166	0.4971549673226388
-0.6322571184361322	0.5184012752683101
-0.6593492668046859	0.540614713210702
-0.6876947151273813	0.5638557588708651
-0.7241074138899992	0.593711317510034
-0.762551203275038	0.6252322112449198
-0.8030260832824979	0.6584184400755226
-0.8455320539123793	0.6932700040018428
-0.8903048016799946	0.7299801474912637
-0.9375800131006566	0.7687421150111688
-0.9621560426808804	0.7888925327825531
-0.987357688174366	0.8095559065615587
-1.0131849495811132	0.8307322363481853
-1.0396378269011222	0.852421522142433
-1.0667884247266168	0.8746828840577363
-1.0947088476498212	0.8975754422075293
-1.1233990956707354	0.921099196591812
-1.152859168789359	0.9452541472105845
-1.1830890670056928	0.9700402940638471
-1.2140887903197362	0.9954576371515994
-1.2458583387314888	1.0215061764738411
-1.2783977122409513	1.048185912030573
-1.3051086843597464	1.070086815328095
-1.3323897308591015	1.0924551349302545
-1.3602293878422045	1.115281471340306
-1.3886620469994935	1.138594023048487
-1.429823137869922	1.172342890995508
-1.472164931603581	1.2070598427365486
-1.5	1.229882416865213

==> data/data-conv/rg36.txt <==
0.4033157980657314	0.49191103390687746
0.43861627285719856	0.5349658637334151
0.4768176237942504	0.5815587969292083
0.4971573214528059	0.6063664582024785
0.5184036705102799	0.632279932412346
0.5406171484208467	0.6593729819235721
0.5638582326386803	0.6877193691009176
0.5937138317114055	0.7241332628244159
0.6252347628263872	0.7625783073499247
0.658421025983626	0.8030545026774444
0.6932726211831215	0.8455618488069747
0.7299827918867815	0.89033603844284
0.7687447815565136	0.9376127642893639
0.7888952085036567	0.962189578291623
0.8095585901923179	0.987392026346547
0.830734926622497	1.0132201084541355
0.8524242177941943	1.0396738246143888
0.874685583478671	1.066825281270806
0.8975781434471882	1.0947465848668858
0.9211018976997459	1.1234377354026281
0.9452568462363442	1.1528987328780333
0.9700429890569834	1.1831295772931014
0.995460326161663	1.2141302686478321
1.0215088575503832	1.2459008069422255
1.0481885832231441	1.2784411921762815
1.0700894447390668	1.305152953737362
1.0924577195401424	1.3324348039323723
1.1152840082303128	1.3602752786266183
1.1385965089977526	1.3887087702241805
1.1723451639426399	1.429870896346005
1.207061888639038	1.4722137453520894
1.2298437225401277	1.5

==> data/data-conv/rg37.txt <==
-0.49186762858820565	-0.40328828752374396
-0.5349191002887786	-0.43858671597965826
-0.5815084312993377	-0.4767858785756084
-0.6063141900871107	-0.49712442374671845
-0.6322256889518781	-0.5183695787375832
-0.6593166863101395	-0.5405818189764511
-0.6876609405783939	-0.5638216198915706
-0.7240721427577709	-0.5936756101119669
-0.762514369185314	-0.6251948619665006
-0.8029876198610237	-0.6583793754551722
-0.8454918947848995	-0.6932291505779812
-0.890262874868238	-0.7299374249980599
-0.9375362410223352	-0.7686974363785404
-0.9621113188759185	-0.7888468434289313
-0.9873119932471915	-0.8095091847194229
-1.0131382641361542	-0.8306844602500146
-1.0395901315428064	-0.8523726700207069
-1.0667396984562925	-0.8746329321546027
-1.0946590678657564	-0.8975243647748047
-1.123348239771198	-0.921046967881313
-1.1528072141726171	-0.9452007414741278
-1.1830359910700143	-0.9699856855532489
-1.2140345704633888	-0.9954018001186762
-1.2458029523527416	-1.0214490851704099
-1.2783411367380717	-1.04812754070845
-1.3050512420737173	-1.070027482917108
-1.3323314101653727	-1.0923948265551142
-1.3601701772208563	-1.1152201723189796
-1.3886019346167133	-1.1385317181191716
-1.429762169973496	-1.1722794987542908
-1.472103109283442	-1.2069953530085473
-1.5	-1.2298683550733704

==> data/data-conv/rg38.txt <==
-0.40329023492084914	0.4918855242744861
-0.4385887342713179	0.5349384408979585
-0.476787966371445	0.5815293267698703
-0.497126545062236	0.6063359091664938
-0.5183717323719683	0.6322482650662302
-0.5405840034444842	0.6593401548660806
-0.5638238334236256	0.6876853389630461
-0.5936778521143428	0.7240977247929825
-0.6251971288248115	0.7625411945500034
-0.658381663555032	0.803015748234109
-0.6932314563050043	0.8455213858452989
-0.7299397436803312	0.8902937944417406
-0.7686997622866162	0.9375686610816014
-0.7888491708013678	0.962144516167814
-0.8095115121238591	0.9873459857648814
-0.8306867862540895	1.0131730698728034
-0.8523749931920596	1.0396257684915802
-0.8746352507034657	1.0667761864495853
-0.8975266765540046	1.0946964285751917
-0.9210492707436764	1.1233864948684
-0.9452030332724806	1.1528463853292092
-0.9699879641404179	1.1830760999576206
-0.995404063347488	1.2140756387536336
-1.0214513308936906	1.2458450017172478
-1.0481297667790261	1.2783841888484635
-1.0700296598689298	1.3050950770905174
-1.0923969512548586	1.332376042254792
-1.1152222417354976	1.3602156203119946
-1.1385337289147903	1.3886482033500016
-1.1722812882217661	1.4298094675347246
-1.206996907025522	1.4721514557039894
-1.2298295488031128	1.5

==> data/data-conv/rg39.txt <==
0.40301112214068463	-0.4921355163144056
0.43828541550250877	-0.5352105870073358
0.47645846795712526	-0.5818254664659022
0.49678311550722376	-0.6066448333926651
0.5180137568261122	-0.632570551203276
0.5402108265789876	-0.6596764194618816
0.5634347594310474	-0.6880362377326283
0.5932684774046992	-0.7244675702490948
0.6247663386381876	-0.762931065049447
0.6579283431315132	-0.8034267221336855
0.6927544908846753	-0.8459545415018102
0.7294378913070937	-0.8907503379829625
0.7681716538081875	-0.9380499264062843
0.7883074208382379	-0.9626386425962585
0.8089557783879571	-0.9878533067717754
0.8301167264573452	-1.0136939189328344
0.8517902650464022	-1.0401604790794359
0.8740354731219887	-1.0673251312698002
0.8969114296509653	-1.095260019562148
0.920418134633332	-1.1239651439564797
0.9445555880690888	-1.1534405044527944
0.9693237899582361	-1.1836861010510935
0.994722740300773	-1.2147019337513756
1.0207524390967002	-1.2464880025536411
1.0474128863460175	-1.2790443074578903
1.069298134474761	-1.305769395912765
1.0916504756156935	-1.3330648732430121
1.1144605165699655	-1.3609192689791794
1.1377564369341246	-1.3893669945296234
1.1714819367165477	-1.430550761767169
1.2061748903393648	-1.4729159316238878
1.2283541081087623	-1.5

==> data/data-conv/rg4.txt <==
0.0010023348784388409	0.0010023349390049594
0.001749448062786282	0.0017494481684967222
0.0030550335839170427	0.0030550337685175157
0.0052985835312862805	0.005298583851453315
0.009105484142525624	0.009105484692724711
0.015850785727408653	0.015850786685192728
0.028251772728127345	0.028251774435241322
0.03749947678598403	0.037499479051890716
0.049780164530550564	0.049780167538518064
0.06611465078160926	0.06611465477658844
0.07627899325541777	0.07627899786457756
0.08800154092488008	0.08800154624237506
0.10973168760665261	0.10973169423719217
0.13701907757067375	0.13701908585005443
0.1656368576755426	0.16563686768415326
0.20012530292595185	0.20012531501852748
0.21984282704454472	0.21984284032855217
0.24135417992609526	0.24135419450992665
0.2650195969237916	0.26501961293760634
0.29119931339082183	0.2911993309865465
0.3274184730861478	0.32741849287041597
0.36812540315436465	0.3681254253983499
0.3903123348477221	0.39031235843235323
0.4139223146731322	0.4139223396843968
0.438955342630595	0.43895536915448086
0.4654114187201103	0.46541144684260516
0.4934796682949398	0.49347969811345915
0.5233492167083442	0.5233492483317317
0.555020063960324	0.5550200974974231
0.5884922100508789	0.5884922456105331
0.6177477304254526	0.6177477677528723
0.648457610119876	0.6484576493029409
0.6877679541861326	0.6877679957445259
0.7294613198259783	0.7294613639036941
0.772420384714279	0.7724204313877971
0.8179108480994899	0.8179108975217703
0.8416432346580209	0.8416432855143311
0.866084231699948	0.8660842840331061
0.8912338392252712	0.8912338930780949
0.9170920572339906	0.9170921126492976
0.9437018972075916	0.9437019542307987
0.9711063706275602	0.9711064293066833
0.9993054774938963	0.999305537876951
1.0282992178066	1.028299279941602
1.0721493171791254	1.0721493819637706
1.1178644368411499	1.1178645043881321
1.14144867554479	1.1414487445168504
1.1655319248376843	1.1655319952649754
1.1901251032254585	1.1901251751387931
1.21523912921374	1.2152392026445902
1.2408849213081545	1.2408849962886523
1.267073398014329	1.2670734745772658
1.2938154778378892	1.2938155560167168
1.3211220792844616	1.3211221591132911
1.349004120859673	1.3490042023732753
1.3774725210691499	1.377472604302956
1.4065381984185183	1.4065382834086184
1.4362120714134048	1.4362121581965495
1.4665149966210789	1.4665150852352784
1.4974694206986725	1.4974695111832939
1.4999999093624738	1.5

==> data/data-conv/rg40.txt <==
-0.40168289897801257	-0.4896746158677276
-0.43686020081771637	-0.5325577752191616
-0.47492968576170064	-0.57896667254503
-0.4951998653558881	-0.6036771902982314
-0.5163741328758542	-0.6294898433648671
-0.5385128357048348	-0.6564781986848783
-0.561676321226066	-0.6847158231982075
-0.5914344537110332	-0.720992702623724
-0.6228535412793311	-0.7592943820705329
-0.65593358393096	-0.7996208615386347
-0.6906745816659197	-0.841972141028029
-0.7272694001132578	-0.8865833348616267
-0.7659109049020221	-0.933689557362338
-0.785999164674439	-0.9581783043628614
-0.8065990960322125	-0.9832908085301636
-0.8277106989753424	-1.009027069864244
-0.8493339735038289	-1.0353870883651028
-0.8715279307057537	-1.0624428019518348
-0.8943515816691986	-1.0902661485435345
-0.9178049263941634	-1.1188571281402018
-0.9418879648806482	-1.1482157407418367
-0.9666006971286532	-1.1783419863484397
-0.991943123138178	-1.20923586496001
-1.0179152429092229	-1.240897376576548
-1.0445170564417878	-1.2733265211980538
-1.0663607127783354	-1.2999551978306907
-1.0886709872155056	-1.3271527088343216
-1.1114384883449082	-1.3549076055405878
-1.134691390391713	-1.3832542339545655
-1.1683816717825273	-1.424324629633585
-1.2030399386895012	-1.4665750554732038
-1.230458612601995	-1.5

==> data/data-conv/rg41.txt <==
0.5190192721908626	0.2763085298127368
0.5654972544989079	0.3010518556356665
0.6162146946268481	0.3280521272411172
0.6718009264262708	0.35764438095743095
0.7085735388606893	0.3772208919340625
0.7474702584851967	0.3979282066521056
0.788491085299793	0.4197663251115602
0.831636019304478	0.4427352473124263
0.877160831782535	0.46697113734540135
0.9253212940172468	0.49261015930118246
0.9761174060086142	0.51965231317977
1.0295491677566362	0.5480975989811636
1.057332175961308	0.5628883448399898
1.0859316139489725	0.5781137306536717
1.1153474817196307	0.593773756422209
1.145579779273282	0.6098684221456019
1.1766285066099271	0.6263977278238506
1.2084936637295653	0.6433616734569547
1.2411752506321967	0.6607602590449145
1.2746732673178216	0.6785934845877298
1.3311452696308874	0.7086572929485235
1.3603063160449507	0.7241816603356132
1.3901191463638372	0.7400530157097521
1.4267387187315235	0.7595480532650543
1.4642954995180495	0.7795420292879873
1.5	0.798549913126717

==> data/data-conv/rg42.txt <==
0.5187665585297208	-0.27708396907014293
0.5652174818676361	-0.3018943698059204
0.615904971162312	-0.32896760821160015
0.671457843652326	-0.35863954860499536
0.7082067218425045	-0.37826788597637306
0.7470780349988427	-0.3990298598454145
0.788071783121341	-0.4209254702121201
0.8311879662099988	-0.4439547170764896
0.8766821157105449	-0.4682540850789465
0.9248097630687073	-0.4939600588599141
0.9755709082844863	-0.5210726384193927
1.028965551357882	-0.5495918237573821
1.0567291173106634	-0.564420919664297
1.0853084231668042	-0.5796857191577967
1.1147034689263045	-0.5953862222378813
1.1449142545891635	-0.6115224289045507
1.1759407801553823	-0.628094339157805
1.20778304562496	-0.6451019529976442
1.2404410509978974	-0.6625452704240682
1.273914796274194	-0.6804242914370771
1.3303425528818003	-0.7105635255674972
1.3594805796996576	-0.7261267495047657
1.3892697522742603	-0.7420377638841044
1.42586031731422	-0.7615815429212999
1.4633871839463293	-0.7816254200414074
1.5	-0.8011810838061235

==> data/data-conv/rg43.txt <==
-0.5186379921909527	0.2767106807365231
-0.5650814585095665	0.3014898202794969
-0.6157611981735359	0.3285291530571147
-0.6713060606668881	0.35816419125981774
-0.7080505567972981	0.3777686064601271
-0.7469174734774111	0.39850540386914546
-0.7879068107072272	0.4203745834868727
-0.8310185684867466	0.4433761453133088
-0.8765083070142847	0.4676464392447396
-0.9246315864881572	0.4933218151774507
-0.9753884069083643	0.5204022731114423
-1.0287787682749057	0.5488878130467142
-1.0565402200491822	0.5636994742330508
-1.0851174435323034	0.578946376856148
-1.114510438724269	0.5946285209160064
-1.144719205625079	0.6107459064126253
-1.1757437442347338	0.6272985333460055
-1.207584054553233	0.6442864017161464
-1.2402401365805766	0.661709511523048
-1.2737119903167649	0.6795678627667107
-1.3301391000245733	0.7096736093073408
-1.3592769275176917	0.7252196128824813
-1.3890659931652463	0.7411130737510496
-1.4256563860422986	0.7606352697217956
-1.4631832049208366	0.7806570802218125
-1.5	0.8003000693245882

==> data/data-conv/rg44.txt <==
0.27671904630456023	0.5186055658483711
0.3014990313615034	0.5650463090635173
0.32853929596769543	0.6157230944675468
0.3581753667558222	0.6712647402843045
0.3777804628029713	0.7080071042987177
0.39851798459029525	0.7468717735884907
0.42038793211779407	0.7878587481536231
0.4433903053854678	0.8309680279941152
0.46766146006833065	0.8764551604347418
0.4933377518413966	0.9245756928002775
0.5204191807046661	0.9753296250907229
0.5489057466581386	1.0287169573060773
0.563717943320587	1.0564768377124727
0.5789653988093578	1.0850524467538498
0.5946481131244512	1.1144437844302089
0.610766086265867	1.1446508507415496
0.6273193182336053	1.175673645687872
0.644307809027666	1.2075121692691761
0.6617315586480494	1.2401664214854622
0.6795905670947552	1.27363640233673
0.7096974619503703	1.3300604304296468
0.72524406079495	1.359196670954042
0.741138131892776	1.3889841172661046
0.7606610767330565	1.4255725198033726
0.7806836574697583	1.4630973015318895
0.8003743052348963	1.5

==> data/data-conv/rg45.txt <==
-0.5186436782900499	-0.2767626583221797
-0.5650871829260375	-0.3015462011337552
-0.6157669193923694	-0.3285903147991017
-0.6713117221123088	-0.35823056281568766
-0.7080560566270253	-0.3778383593130839
-0.7469227736858937	-0.3985787180289818
-0.7879118732889135	-0.42045163896338134
-0.8310233554360852	-0.4434571221162824
-0.8765127720870748	-0.4677315371045478
-0.9246356752015475	-0.49341125354503973
-0.9753920647795045	-0.5204962714377586
-1.0287819408209447	-0.548986590782704
-1.0565431267649013	-0.5638007299338013
-1.0851200653235888	-0.5790501773160345
-1.1145127564970072	-0.5947349329294035
-1.1447212002851568	-0.6108549967739081
-1.1757453966880376	-0.6274103688495488
-1.2075853457056487	-0.6444010491563252
-1.2402410473379912	-0.6618270376942375
-1.2737125015850648	-0.6796883344632855
-1.3301386298012574	-0.7097988822201369
-1.3592759342446419	-0.7253473563877597
-1.389064453486211	-0.7412433368419309
-1.4256541800443625	-0.7607686302435644
-1.4631803000338275	-0.7807936091636645
-1.5	-0.8004416227572362

==> data/data-conv/rg46.txt <==
-0.27677094752871595	0.5186112756970327
-0.30155532925364414	0.5650520598129075
-0.32860036756740135	0.615728844881606
-0.35824164032826555	0.6712704341165113
-0.3778501125738116	0.7080126388042972
-0.3985911902907878	0.7468771109252963
-0.42046487347919403	0.7878638504795088
-0.4434711621390301	0.8309728574669342
-0.467746431634373	0.8764596709973277
-0.49342705732929926	0.924579830180444
-0.5205130392238092	0.9753333350162832
-0.5490043773179024	1.0287201855048451
-0.5638190481729036	1.0564798019665647
-0.5790690445440223	1.0850551280367997
-0.5947543664312585	1.1144461637155505
-0.6108750138346122	1.1446529090028168
-0.6274309867540832	1.1756753638985986
-0.6444222851896717	1.2075135284028962
-0.6618489091413775	1.2401674025157092
-0.679710858609201	1.273636986237038
-0.7098225472687446	1.3300600371697864
-0.725371612887378	1.3591957568989668
-0.7412681996735963	1.3889826591227772
-0.7607942371520517	1.4255703981771415
-0.7808199814021267	1.4630944839420912
-0.8005156091816331	1.5

==> data/data-conv/rg47.txt <==
0.2765411029723893	-0.5182169618708388
0.30130752806594235	-0.5646273559512595
0.32833322264127973	-0.615271448944115
0.357953606152263	-0.6707777913558737
0.37754863892837237	-0.7074973901563774
0.39827564236370383	-0.7463382157461137
0.42013461645825717	-0.7873002681250825
0.4431255612120324	-0.8303835472932837
0.4673847936257708	-0.8758435009263654
0.49304863070021354	-0.9239355766999757
0.5201170724353607	-0.9746597746141146
0.548590118831212	-1.028016094668782
0.5633953450241703	-1.0557599607887183
0.5786356748768421	-1.0843191780235952
0.5943111083892272	-1.1136937463734133
0.6104216455613254	-1.143883665838172
0.6269672863931369	-1.1748889364178714
0.6439480308846619	-1.2067095581125118
0.6613638790359	-1.239345530922093
0.6792148308468514	-1.272796854846615
0.7093094459958539	-1.329191871224145
0.7248497744122359	-1.3583132629154793
0.7407374856675151	-1.3880856235855457
0.7602525980028654	-1.4246554575678851
0.7802672132756078	-1.4621613220060183
0.8004594310480565	-1.5

==> data/data-conv/rg48.txt <==
-0.27710788110825035	-0.5179778995545445
-0.3019235586137536	-0.564364066771861
-0.32900285429998377	-0.6149814532022765
-0.35868180303001773	-0.6704581847289581
-0.37831494291335493	-0.7071570058442584
-0.3990821480729182	-0.7459756538926217
-0.4209834185087075	-0.7869141288740481
-0.4440187542207228	-0.8299724307885374
-0.46832471081398164	-0.8754058132404857
-0.49403784389350164	-0.923469529834289
-0.5211581534592828	-0.974163580569947
-0.549685639511325	-1.0274879654474598
-0.5645191226960412	-1.0552151323269017
-0.5797884979550175	-1.0837570810167874
-0.5954937652882536	-1.1131138115171166
-0.6116349246957493	-1.1432853238278895
-0.6282119761775052	-1.1742716179491064
-0.6452249197335208	-1.2060726938807664
-0.6626737553637962	-1.2386885516228705
-0.6805584830683316	-1.2721191911754184
-0.7107088510720523	-1.3284771129599058
-0.7262779081649484	-1.3575792354212761
-0.7421949463509481	-1.3873318139973176
-0.7617460991951399	-1.4238773826170288
-0.7817976190065581	-1.46135825134316
-0.8023913831064369	-1.4998526984506024
-0.8024701865076488	-1.5

==> data/data-conv/rg49.txt <==
-0.18192946276170355	-0.6000127740527146
-0.19878430212989434	-0.655600905694523
-0.21005901295956508	-0.6927854849202303
-0.22200984574929172	-0.7321999493261212
-0.23463680049907432	-0.7738442989121959
-0.24793987720891275	-0.8177185336784542
-0.2620037977432627	-0.864102070714043
-0.27691328396657966	-0.9132743271081087
-0.2926683358788637	-0.9652353028606518
-0.3092689534801148	-1.0199849979716722
-0.3268202359314586	-1.077870034908253
-0.3454272823940208	-1.139237036137478
-0.35512671712950894	-1.1712262733618326
-0.3650900928678016	-1.2040860016593478
-0.37531740960889876	-1.2378162210300236
-0.3858086673528006	-1.272416931473861
-0.4037295362603319	-1.3315208836507944
-0.4224828275001512	-1.3933702077163577
-0.43415561478816356	-1.4318676636824723
-0.44614125645980673	-1.4713969295805644
-0.4548139738747962	-1.5

==> data/data-conv/rg5.txt <==
-0.00004141537678731463	-0.09134787751506623
-0.000047968877097156656	-0.10580261365504413
-0.00005555625579404731	-0.12253772495013879
-0.00008154560946723221	-0.17986117532524198
-0.00009873136993063177	-0.2177669693465278
-0.00011946524783066014	-0.26349867302148394
-0.00013162820054234747	-0.29032590485459076
-0.00014492577029582857	-0.31965570618241784
-0.00015960109803612836	-0.3520243611339036
-0.00017589732470827172	-0.3879681538379861
-0.00019907859974763707	-0.43909796206872054
-0.0002253018932470684	-0.49693740211364124
-0.0002396630913897169	-0.5286131967258991
-0.00025500238308819826	-0.5624463246106594
-0.0002713197683425123	-0.5984367857679216
-0.00028861524715265917	-0.636584580197686
-0.0003070271525071373	-0.6771948222287332
-0.00032669381739444507	-0.7205726261898433
-0.0003476152418145827	-0.7667179920810168
-0.00036979142576754997	-0.8156309199022532
-0.0003892126579657211	-0.8584673849461639
-0.0004096538725521511	-0.9035535754181128
-0.00043649029568068137	-0.9627453655949039
-0.0004650847505975249	-1.0258147607803645
-0.0004946174781453283	-1.090953658165668
-0.00051008754639245	-1.125075233508202
-0.0005260267509550516	-1.1602315599506572
-0.0005424654123705647	-1.1964895140242728
-0.0005594338511764208	-1.2339159722602875
-0.00057693206737262	-1.2725109346587011
-0.000594960060959162	-1.3122744012195138
-0.0006135525877499257	-1.353283031146997
-0.0006327444035587892	-1.3956134836454215
-0.0006525355083857526	-1.4392657587147875
-0.000672925902230816	-1.484239856355095
-0.0006800712492824571	-1.5

==> data/data-conv/rg50.txt <==
0.18126722798209277	-0.600086739021231
0.19806233104275844	-0.6556870741694908
0.20929781703039835	-0.6928822485134578
0.2212071817949471	-0.7323083044251113
0.23379042533640493	-0.7739652419044517
0.2470475476547716	-0.8178530609514786
0.2610630040932952	-0.8642513517165284
0.2759212499952235	-0.9134397043499375
0.2916222853605565	-0.9654181188517057
0.3081661101892943	-1.020186595221833
0.3256574962879491	-1.0780919814394672
0.34420121546303295	-1.1394811254837556
0.353867699954236	-1.1714821066908958
0.36379726771454624	-1.204354027354699
0.3739899187439638	-1.238096887475166
0.3844456530424886	-1.2727106870522968
0.4023067325219256	-1.3318399464310149
0.42099762078293884	-1.3937162950176973
0.4326318022764134	-1.4322313543106548
0.44457786642564096	-1.4717789038553335
0.4531025671665764	-1.5

==> data/data-conv/rg51.txt <==
-0.1813054791305004	0.6003989206179676
-0.19810305641758189	0.6560246376151988
-0.2093401121509235	0.6932365087929369
-0.2212510939779101	0.7326801078872343
-0.23383600189854176	0.7743554348980917
-0.24709483591281844	0.8182624898255085
-0.26111205104078594	0.8646809481824339
-0.27597210230248975	0.9138904854818157
-0.2916749896979301	0.9658911017236547
-0.30822071322710687	1.0206827969079502
-0.3257140428942594	1.0786125202706558
-0.34425974870362697	1.1400272210477236
-0.35392724266164144	1.172041437966644
-0.36385783065520966	1.2049268992391549
-0.37405151268433157	1.2386836048652565
-0.38450828874900733	1.2733115548449487
-0.40237082374752337	1.3324639135273375
-0.4210631675823828	1.3943642108382177
-0.43269815742665485	1.43289385361241
-0.44464502558992836	1.4724562914625738
-0.4529625376671802	1.5

==> data/data-conv/rg52.txt <==
-0.6004158945052457	-0.18127824981427176
-0.6560432616986827	-0.19807332779086584
-0.6932563306916387	-0.20930873990936016
-0.7327012083811721	-0.22121798224810393
-0.7743778947672824	-0.2338010548070972
-0.8182863898499697	-0.24705795758633997
-0.864706380459475	-0.2610731339517493
-0.9139175534260385	-0.2759310272692423
-0.9659199087496609	-0.29163163753881893
-1.0207134464303418	-0.30817496476047934
-1.0786451300121727	-0.3256657645621104
-1.1400619230392448	-0.34420879257159914
-1.1720772355947469	-0.3538748921542903
-1.2049638255115591	-0.3638040487889458
-1.2387216927896811	-0.3739962624755657
-1.273350837429114	-0.38445153321415004
-1.3325053184096833	-0.40231152139728354
-1.3944078504264514	-0.4210012042750469
-1.4329389041408458	-0.4326345438397844
-1.4725027960689863	-0.4445797190928217
-1.5	-0.45288170618046825

==> data/data-conv/rg53.txt <==
0.18124461490788918	0.6003530130407064
0.19803686420191402	0.6559755067877451
0.20927043040308183	0.6931854692436821
0.22117773018575554	0.7326271006838223
0.2337587635499353	0.7743004011081662
0.24701353049562103	0.8182053705167134
0.2610264641565495	0.8646216844532869
0.27588199766645743	0.9138290184617093
0.2915801310253449	0.965827372541981
0.30812086423321183	1.0206167466941019
0.32560894064570406	1.078544091856117
0.34414910361846746	1.1399563589660724
0.3538137175649509	1.1719693382515275
0.363741353151502	1.2048535480239675
0.373932010378121	1.2386089882833926
0.38438568924480776	1.2732356590298026
0.4022430607703502	1.3323862539635893
0.42093002597383056	1.394284787446627
0.43256170360878843	1.4328134505929173
0.4445051802894489	1.4723749140607285
0.452845103558096	1.5

==> data/data-conv/rg54.txt <==
-0.6003699835018274	0.18121731495242116
-0.655994127810261	0.19800705853571218
-0.6932052886152034	0.2092389769071174
-0.7326481992615678	0.2211445327437887
-0.774322859749354	0.233723726045726
-0.8182292700785622	0.2469765568129293
-0.864647117126081	0.2609874464959208
-0.9138560877687989	0.27584081654522263
-0.9658561820067164	0.29153666696083486
-1.020647399839833	0.30807499774275743
-1.0785767065352823	0.32556053783450767
-1.139991067360197	0.3440980161796027
-1.1720051430712042	0.3537612321971546
-1.2048904823145776	0.3636874327780428
-1.2386470850903175	0.37387661792226706
-1.2732749513984236	0.3843287876298276
-1.332427670518942	0.4021836058681255
-1.3943284407515955	0.4208679033568491
-1.4328585162211598	0.4324979265315292
-1.472421435213452	0.4444397060149825
-1.5	0.45276409530524825

==> data/data-conv/rg55.txt <==
0.6005406759944403	-0.1814853473540457
0.6561764199876974	-0.1982986503117466
0.6933942648551418	-0.20954600419390007
0.7328440292037803	-0.2214678514093153
0.7745257130336126	-0.23406419195799225
0.8184393163446388	-0.24733502583993092
0.864864516399924	-0.2613648724345228
0.914080990462533	-0.27623825112115924
0.9660887385324659	-0.2919551618998404
1.0208877606097229	-0.3085156047705662
1.0788250031087547	-0.3260244280692727
1.1402474124440127	-0.34458648013189574
1.172265554675227	-0.35426246694967617
1.205154988615497	-0.36420176095843565
1.2389157142648242	-0.37440436215817424
1.2735477316232076	-0.3848702705488921
1.332705774891381	-0.40274802381436703
1.3946117752795957	-0.421456218667531
1.4331446135846027	-0.4331009678474953
1.4727102381153512	-0.4450578283871287
1.5	-0.45330488327086904

==> data/data-conv/rg56.txt <==
0.6005082666289384	0.18059150742118296
0.6561495766847684	0.19732457941414647
0.6933744957850839	0.20851927002464474
0.7328323024043708	0.22038545933942671
0.7745229965426288	0.23292314735849232
0.818446578199858	0.24613233408184154
0.8648829185657759	0.2600971854782771
0.9141118888301003	0.2749018675166018
0.966133488992831	0.29054638019681556
1.0209477190539682	0.30703072351891836
1.078901782305447	0.3244593123084116
1.140342882039202	0.3429365613907965
1.1723710705869337	0.3525684335418234
1.205271018255234	0.36246247076607313
1.2390427250441038	0.37261867306354585
1.2736861909535426	0.38303704043424147
1.3328681507077254	0.4008348958811704
1.39479999094174	0.4194597258906122
1.4333500879177588	0.43105293869218353
1.4729337464179502	0.4429569755806749
1.5	0.45109663960572777

==> data/data-conv/rg57.txt <==
-0.05863069609113847	-0.5907809000984116
-0.06416815586892195	-0.6465780454485608
-0.06792562269884249	-0.6844394351960021
-0.07191613172881631	-0.7246490297216092
-0.07613968295884338	-0.7672068290253817
-0.08059627638892372	-0.8121128331073197
-0.08531618214967784	-0.8596720530999244
-0.0903296703717262	-0.9101895001356961
-0.09563674105506885	-0.9636651742146354
-0.10123739419970573	-1.0200990753367418
-0.10716942776724268	-1.0798720673714237
-0.11347063971928545	-1.1433650141880884
-0.11675968758949654	-1.1765064706396646
-0.12014103005583407	-1.2105779157867367
-0.12361466711829805	-1.2455793496293044
-0.1271805987768885	-1.281510772167368
-0.13332524778331822	-1.343426142661426
-0.13976676961065726	-1.4083328948726468
-0.14380071223476226	-1.448980139631767
-0.1479474322666029	-1.4907637641867073
-0.14886406131623034	-1.5

==> data/data-conv/rg58.txt <==
0.0580600483431096	-0.5907334969153092
0.06354396453733444	-0.6465297472225893
0.06726533281236295	-0.6843929071260408
0.07121753402651558	-0.7246046828715977
0.07540056817979235	-0.7671650744592601
0.07981443527219323	-0.8120740818890277
0.08448912258661453	-0.8596368115635623
0.08945461740595254	-0.9101583698855251
0.09471091973020726	-0.9636387568549164
0.1002580295593787	-1.0200779724717357
0.10613339261344576	-1.0798570092039357
0.11237445461238739	-1.1433568595194679
0.11563212271618617	-1.1765020897709841
0.11898121555620358	-1.2105775234183334
0.12242173313243966	-1.2455831604615155
0.12595367544489436	-1.281519000900531
0.1320399268154164	-1.3434437263841736
0.13842027212067665	-1.408360718382353
0.14241602599270836	-1.4490156217969887
0.14652350781856918	-1.490807304231831
0.14742700891253188	-1.5

==> data/data-conv/rg59.txt <==
-0.06375594946331112	0.6468492099794132
-0.0674893478908264	0.6847271781330573
-0.07145430028930368	0.7249544251296203
-0.07565080665874298	0.7675309509691024
-0.08007886699914427	0.8124567556515034
-0.08476855876146917	0.8600369961944271
-0.08974995939667924	0.9105768296154763
-0.09502306890477452	0.9640762559146517
-0.10058788728575499	1.020535275091953
-0.10648197205042284	1.0803349346636621
-0.11274288070958022	1.1438562821460603
-0.11601089399959251	1.1770125888537684
-0.11937061326322716	1.2110993175391485
-0.12282203850048422	1.246116468202201
-0.12636516971136366	1.282064040842926
-0.13247058390639657	1.3440077869858136
-0.13887098316276447	1.4089443652563145
-0.1428791956937676	1.4496105169007343
-0.14699946964254487	1.4914136109037344
-0.14784577722219122	1.5

==> data/data-conv/rg6.txt <==
0.09148957711500186	-0.00004151484950493537
0.10595598773210052	-0.00004807921321262347
0.12270293201322478	-0.00005567840531102492
0.18013199326108123	-0.00008173775447511169
0.21811142075522777	-0.00009897152324334179
0.2639353462772686	-0.0001197648576510593
0.2908003921540299	-0.00013195529913834488
0.3201710276462703	-0.00014528269173074912
0.3525839639696896	-0.0001599905766714388
0.3885759123399877	-0.00017632249520358077
0.4397719399552309	-0.0001995535063058152
0.49768448381624397	-0.00022583224338879268
0.5293995858815321	-0.00024022347494535658
0.5632740900934985	-0.0002555945695416993
0.5993079964521433	-0.0002719455271778208
0.6375013049574664	-0.00028927634785372124
0.6781593334477871	-0.00030772557439043746
0.7215873997614248	-0.0003274317496090066
0.7677855038983794	-0.00034839487350942866
0.816753645858651	-0.00037061494609170364
0.8596395961899125	-0.0003900751275683379
0.9047773731330503	-0.00041055711115458004
0.9640288374352934	-0.00043744340466496216
1.0271604737423088	-0.000466090387883516
1.0923629359100184	-0.0004956770412444905
1.1265172863893942	-0.0005111751205317933
1.161707049799117	-0.0005271430348903063
1.1979991225555282	-0.000543611139632016
1.2354604010749684	-0.0005606097900689084
1.274090885357438	-0.0005781389862009837
1.3138905754029364	-0.0005961987280282417
1.3549361498561467	-0.0006148238097042312
1.3973042873617518	-0.000634049025382501
1.440994987919752	-0.0006538743750630511
1.4860082515301465	-0.0006742998587458813
1.5	-0.0006806488369612548

==> data/data-conv/rg60.txt <==
-0.6468611074984656	-0.06374743386532421
-0.6847397380803752	-0.06748033026292538
-0.724967686345922	-0.07144474927323312
-0.7675449522951061	-0.07564069089624739
-0.8124715359279273	-0.08006815513196823
-0.8600525989952368	-0.08475721532737089
-0.9105933032478851	-0.08973794482943057
-0.9640936486858729	-0.09501034363814734
-1.0205536353091995	-0.10057441175352116
-1.0803543164733942	-0.10646770155472456
-1.1438767455339844	-0.11272776542092994
-1.1770336155254288	-0.11599533762840843
-1.2111209224909718	-0.1193546033521374
-1.246138666430614	-0.12280556259211689
-1.2820868473443552	-0.1263482153483469
-1.3440316403110797	-0.13245280495370793
-1.4089693133215837	-0.13885233951780282
-1.449636142883243	-0.14286000978572108
-1.4914399326185734	-0.14697972619869032
-1.5	-0.14782331120164477

==> data/data-conv/rg61.txt <==
0.06375591625917969	0.64679134398158
0.06748935680331083	0.6846663706284792
0.07145435681712611	0.7248905229627862
0.07565091630062552	0.7674638009845014
0.08007903525380909	0.8123862046936242
0.08476879224305495	0.8599628752835413
0.08975026583474119	0.9104989539476387
0.0950234560288679	0.9639944406859164
0.10058836282543504	1.0204493354983748
0.10648254522006778	1.0802446670751236
0.11274356220839134	1.143761464106273
0.11601163367518719	1.1769154121672485
0.11937141379040572	1.210999726591824
0.12282290255404694	1.2460144073799995
0.12636609996611087	1.2819594545317754
0.13247163964628259	1.3438989645753245
0.13887217434187027	1.4088311415537054
0.14288048288741712	1.4494946505012973
0.1470008571991003	1.4912950448039521
0.14785892742481277	1.5

==> data/data-conv/rg62.txt <==
-0.646803228221953	0.06374734454516516
-0.6846789170050895	0.06748027981418257
-0.7249037703299932	0.07144474299602285
-0.7674777881966643	0.07564073409068603
-0.8124009706051027	0.08006825309817206
-0.8599784634881188	0.0847573744554452
-0.9105154127785227	0.08973817259946962
-0.9640118184763145	0.09501064753024537
-1.0204676805814943	0.10057479924777243
-1.0802640336321432	0.10646818158438007
-1.1437819121663417	0.11272834837239742
-1.1769364234897723	0.11599597593568481
-1.2110213161840904	0.11935529961182463
-1.2460365902492962	0.12280631940081692
-1.2819822456853893	0.12634903530266164
-1.3439228027491483	0.1324537451435778
-1.4088560747186385	0.13885340964751497
-1.4495202618694798	0.14286117249693636
-1.49132135221777	0.1469809857454281
-1.5	0.14783633204894114

==> data/data-conv/rg63.txt <==
0.6470240539748326	-0.06403143350136724
0.6849090449440465	-0.0677806453970342
0.725143539684203	-0.07176237120550878
0.767727538195302	-0.07597661092679096
0.8126610404773439	-0.08042336456088076
0.8602492034926686	-0.08513283135249175
0.910797184203616	-0.09013521054633747
0.9643049826101866	-0.09543050214241802
1.02077259871238	-0.1010187061407333
1.0805810732309786	-0.10693753146945104
1.144111446886765	-0.11322468705673888
1.1772723458911036	-0.1165063886973466
1.211363719679739	-0.11988017290259684
1.2463855682526717	-0.12334603967248962
1.282337891609901	-0.12690398900702493
1.3442887467795936	-0.13303483072578628
1.4092324817907707	-0.13946185677551695
1.449902264966135	-0.14348666002805516
1.4917089655781237	-0.14762397602690094
1.5	-0.14844448156449347

==> data/data-conv/rg64.txt <==
0.6468257158811345	0.06333197729249745
0.6847053520752847	0.0670408469314047
0.7249345699893248	0.07097976873502564
0.7675133696232546	0.07514874270336024
0.8124417509770742	0.0795477688364085
0.8600249381285574	0.08420673222359731
0.9105681551554778	0.08915551795435347
0.9640714020578359	0.09439412602867701
1.020534678835631	0.09992255644656792
1.0803391231210515	0.10577812714278725
1.143865872546284	0.11199815605209605
1.1770251116863304	0.11524484233665902
1.2111149271113295	0.11858264317449435
1.246135318821282	0.12201155856560204
1.2820862868161877	0.1255315885099821
1.3440370460762392	0.13159730912433004
1.408981263234877	0.13795612508570057
1.4496530247813109	0.14193837720626712
1.4914620082432424	0.14603197695999126
1.5	0.1468679485158313

==> data/data-conv/rg7.txt <==
-0.09144549013335802	1.96253656402637e-6
-0.10590827020404586	2.2729262252862853e-6
-0.12265153490152737	2.6322579880872294e-6
-0.18004772540769176	3.86405326130425e-6
-0.2180042332011245	4.678648210476826e-6
-0.2637994515188564	5.66147186066716e-6
-0.29065273146199905	6.237777413577521e-6
-0.32001066144829693	6.867835943069275e-6
-0.3524098198998612	7.56316310476809e-6
-0.38838678523880243	8.335274554299626e-6
-0.4395622131924074	9.433564348488957e-6
-0.4974520167683157	0.000010675953186208676
-0.5291548919362931	0.00001135633722276337
-0.5630165260531649	0.000012083050972942544
-0.5990369191189314	0.000012856094436746196
-0.6372160711335927	0.000013675467614174325
-0.6778592367252247	0.000014547721657919583
-0.7212716705219032	0.000015479407720674624
-0.7674533725236286	0.000016470525802439444
-0.8164043427304006	0.000017521075903214043
-0.8592749035636891	0.000018441132682751395
-0.9043966379351284	0.00001940950251057864
-0.9636295486577308	0.000020680716136499397
-1.0267418341896872	0.000022035186081541836
-1.0919245345568327	0.00002343408976312887
-1.1260686958667978	0.000024166866906330828
-1.161248064594357	0.000024921860917805084
-1.1975295310040281	0.000025700507347732326
-1.234979985360328	0.00002650424174629324
-1.2735994276632576	0.000027333064113487838
-1.3133878579128155	0.000028186974449316106
-1.3544219487464166	0.000029067618246127217
-1.3967783728014749	0.000029976640996270337
-1.4404571300779898	0.00003091404269974546
-1.4854582205759623	0.0000318798233565526
-1.5	0.0000321919084444445

==> data/data-conv/rg8.txt <==
1.9649924239329805e-6	0.09143978055462057
2.275779795050227e-6	0.10590209026523921
2.6355734349075647e-6	0.12264487821340542
3.8688957016680344e-6	0.18003681319107695
4.684497178033978e-6	0.21799035393295885
5.668532292591893e-6	0.26378185614812466
6.245562304976187e-6	0.2906336124517064
6.876413304422938e-6	0.31998989711185966
7.572615707060821e-6	0.35238727134260767
8.34569992901851e-6	0.38836229635797304
9.445375417122274e-6	0.4395350561553263
0.000010689333318033883	0.4974219141876379
0.000011370577268888501	0.5291232055574059
0.00001209821001413683	0.562983172516919
0.000012872231553778865	0.5990018150661771
0.00001369264188781461	0.6371791332051805
0.000014566000600213829	0.6778203733620539
0.000015498867274946293	0.7212307819649224
0.00001649124191201201	0.7674103590137863
0.000017543124511410962	0.816359104508645
0.000018464347297421424	0.8592276715162634
0.00001943394479052739	0.9043473274070906
0.00002070677698116842	0.9635778337325716
0.000022062972657836922	1.026687611436207
0.000023463659305936257	1.0918677506408638
0.000024197370858559058	1.1260105913689584
0.000024953327896897273	1.161188612847564
0.00002573296784006437	1.1974687045398114
0.000026537728107173796	1.2349177559088322
0.00002736760869822557	1.2735357669546266
0.00002822260961321968	1.3133227376771939
0.000029104378489662407	1.3543553399304191
0.000030014562965060007	1.3967102455681863
0.0000309531630394125	1.4403874545904958
0.000031920178712719874	1.4853869669973472
0.00003223420504750237	1.5

==> data/data-conv/rg9.txt <==
-0.0622915011776241	-0.15029855744580806
-0.0798670851982798	-0.19270538461537123
-0.10253432412313172	-0.24739748943349202
-0.12308310477311088	-0.2969781229159873
-0.1476890548373256	-0.35634800049671117
-0.16169602517570697	-0.3901443835705737
-0.17693635599877006	-0.42691665096499115
-0.19364364767327485	-0.46722843973283745
-0.21205150056598132	-0.5116433869269862
-0.22437570325006984	-0.5413795443492708
-0.23745823468472818	-0.5729454171440479
-0.25129909486995633	-0.6063410053113173
-0.2658982838057543	-0.641566308851079
-0.28135347063199184	-0.6788569864094065
-0.29776232448853873	-0.7184486966323732
-0.315124845375395	-0.7603414395199791
-0.3334410332925605	-0.804535215072224
-0.352832655080233	-0.8513238254945525
-0.3734214775786098	-0.9010010729924087
-0.39520750078769123	-0.9535669575657933
-0.418190724707477	-1.0090214792147054
-0.43818363135784083	-1.0572608854240677
-0.4591323550013513	-1.107806511784434
-0.4722243255101577	-1.139395159423311
-0.48567805401146047	-1.1718566661744072
-0.4995264471230097	-1.205270429982623
-0.5137585359722222	-1.2396099848663247
-0.5280020049969198	-1.2739769981340208
-0.5426519301102508	-1.3093247192451907
-0.5577083113122155	-1.345653148199835
-0.5731711486028137	-1.3829622849979537
-0.5890636570594259	-1.4213081435832677
-0.6054090517594324	-1.4607467378994987
-0.6216776351970387	-1.5

==> data/data-non-conv/rg1.txt <==
-1.0031712798037644	-1.0026300615830004
-1.0043416397003528	-1.0027061653457694
-1.005634539823207	-1.0027901924411977
-1.0078983923551512	-1.0029368663675902
-1.0118472873313362	-1.0031925310236918
-1.018637386106376	-1.0036347026817152
-1.030341097722798	-1.0044004405852875
-1.0510882852191679	-1.0057421376116054
-1.0888121895226015	-1.0081341831499497
-1.1442251284663836	-1.0116909842767987
-1.1813286674873391	-1.0142721242194017
-1.2246466211433387	-1.017599071085144
-1.27184907827812	-1.0219501822716572
-1.3206061277354209	-1.0276038151765738
-1.3801349229176447	-1.0373145827536066
-1.4278258045316528	-1.0507738818496604
-1.460693533333153	-1.0693757890104125
-1.4788458223540475	-1.0914122287804202
-1.489793684720256	-1.1201697014093122
-1.4961031948087127	-1.1569153322143961
-1.4983711528001775	-1.177424272588225
-1.5	-1.2
-1.5	-1.2

==> data/data-non-conv/rg10.txt <==
-1.003146773369443	-1.003146773369443
-1.004258832329177	-1.004258832329177
-1.005496431587694	-1.005496431587694
-1.0077034666851619	-1.0077034666851619
-1.0115239547957346	-1.0115239547957346
-1.017777564730705	-1.017777564730705
-1.0295475306902657	-1.0295475306902657
-1.051991261998391	-1.051991261998391
-1.0952074397731215	-1.0952074397731215
-1.1155235116731401	-1.1155235116731401
-1.1397665265302794	-1.1397665265302794
-1.168268151245569	-1.168268151245569
-1.183612905862878	-1.183612905862878
-1.2	-1.2
-1.2402999893666895	-1.2402999893666895
-1.28257516677026	-1.28257516677026
-1.3182868640747825	-1.3182868640747825
-1.3528327685277002	-1.3528327685277002
-1.3848023329617423	-1.3848023329617423
-1.4127850102096384	-1.4127850102096384
-1.4549574168477224	-1.4549574168477224
-1.4803022347697707	-1.4803022347697707
-1.4923485486141144	-1.4923485486141144
-1.497763779471276	-1.497763779471276
-1.5	-1.5

==> data/data-non-conv/rg100.txt <==
1.0026782013804747	0.0005357744641377447
1.0028981313481562	0.0015985691165457214
1.0031679310786943	0.0027615859750132854
1.0036880484756145	0.00479309750874209
1.0046105727109211	0.008052204998427083
1.0063519617509264	0.013547333648054657
1.0096486351171667	0.022908523456384066
1.0149890484611086	0.03691063187312861
1.0246909023029753	0.05957449699429017
1.043263768530861	0.09602976573033309
1.0641422950606447	0.13154584076456524
1.0955284637673237	0.17790263737705736
1.116435338279857	0.20529462560327416
1.1415112165973758	0.2353515618120118
1.1686715968173864	0.26674097201200986
1.1999999999999997	0.2999999999999998
1.229322948860418	0.3240094836336102
1.2602216918838607	0.3456294837626538
1.2911568235837159	0.3660202596471009
1.3221647326363966	0.383952587042355
1.3801023827650418	0.41319071425023496
1.4269228667414244	0.4349935217507879
1.4721615855650472	0.45796314348429684
1.4931570734330435	0.47214039234450395
1.5	0.48049721544811475

==> data/data-non-conv/rg101.txt <==
1.0027366506844344	1.0018074180278835
1.003031139912891	1.0002165035336197
1.0033578508928318	0.9983977147277988
1.003919708607988	0.9952585607329734
1.0048985568067743	0.9901210474671266
1.0067982972221587	0.9806885002670257
1.0101886366448025	0.9623740457460079
1.0157735285834555	0.9272311320354413
1.02611964911769	0.8665034740522888
1.034534720112568	0.8288842921479657
1.0464576192076955	0.7883064254272917
1.0635686737942944	0.7462878551622487
1.0875482112635873	0.7043465626248189
1.1085901301073064	0.6760497987434781
1.1342913293865493	0.6490688575748971
1.165162954091715	0.6237991105498341
1.1819403526838237	0.611635093653881
1.1999999999999997	0.6000000000000001
1.2204740333253956	0.5898578867845607
1.2419163729252531	0.5806180923083937
1.2858012352486232	0.5638462881137261
1.3301518089101192	0.5502119606864712
1.3718297760608305	0.5391872241231382
1.4319362409598035	0.5255721548975838
1.471709133606095	0.5161782983807123
1.4819478462715026	0.5124754394388968
1.4886471742030563	0.5094209133225329
1.493525338561556	0.5068883734551344
1.4968988050551895	0.5047867587398639
1.5	0.5023231697559746

==> data/data-non-conv/rg102.txt <==
1.0030936917054984	1.0023361748299966
1.0041036026704215	1.0018196932747063
1.0052242712135484	1.0012474563632747
1.0072077647073867	1.000235164817286
1.0106540649267683	0.998472688701482
1.0164210085222674	0.995519250875558
1.0268668154440799	0.990203892033362
1.0462173350967707	0.9804455636182045
1.0827282396174844	0.9619702871341983
1.1041408001302515	0.9510465644479715
1.1307141827857725	0.937301886077116
1.1631075868311034	0.9201028350092988
1.180825149087289	0.9105553639645234
1.1999999999999997	0.8999999999999999
1.2455797403440634	0.8744641848879191
1.2930640460823979	0.8467210730765455
1.3319531289898758	0.8228327985764161
1.3686946243381835	0.797865280174806
1.4017013613468943	0.7721752804711957
1.4293861692355823	0.7461195620650662
1.4679990927197382	0.6944931165291706
1.4911385395164725	0.6375347840474688
1.499140152093455	0.5893154820926152
1.5	0.5792277628582523

==> data/data-non-conv/rg103.txt <==
1.0031467733694428	1.0031467733694428
1.0042588323291766	1.0042588323291766
1.0054964315876933	1.0054964315876933
1.007703466685161	1.007703466685161
1.0115239547957333	1.0115239547957333
1.0177775647307024	1.0177775647307024
1.0295475306902617	1.0295475306902617
1.0519912619983867	1.0519912619983867
1.0952074397731213	1.0952074397731213
1.11552351167314	1.11552351167314
1.1397665265302792	1.1397665265302792
1.1682681512455688	1.1682681512455688
1.1836129058628777	1.1836129058628777
1.1999999999999997	1.1999999999999997
1.240299989366689	1.240299989366689
1.2825751667702596	1.2825751667702596
1.3182868640747827	1.3182868640747827
1.3528327685277004	1.3528327685277004
1.3848023329617427	1.3848023329617427
1.412785010209639	1.412785010209639
1.454957416847723	1.454957416847723
1.4803022347697699	1.4803022347697699
1.4923485486141135	1.4923485486141135
1.4977637794712755	1.4977637794712755
1.5	1.5

==> data/data-non-conv/rg104.txt <==
1.0026300615830006	1.0031712798037644
1.0027061653457696	1.0043416397003526
1.002790192441198	1.0056345398232065
1.0029368663675904	1.0078983923551506
1.0031925310236918	1.0118472873313353
1.003634702681715	1.0186373861063744
1.0044004405852875	1.030341097722796
1.0057421376116054	1.0510882852191656
1.0081341831499497	1.0888121895226006
1.0116909842767987	1.1442251284663807
1.0142721242194015	1.181328667487335
1.0175990710851435	1.224646621143333
1.0219501822716568	1.2718490782781129
1.0276038151765727	1.3206061277354129
1.0373145827536054	1.38013492291764
1.0507738818496595	1.427825804531651
1.0693757890104123	1.460693533333153
1.09141222878042	1.4788458223540475
1.120169701409312	1.489793684720256
1.156915332214396	1.4961031948087127
1.1774242725882247	1.4983711528001775
1.1999999999999997	1.5
1.1999999999999997	1.5

==> data/data-non-conv/rg105.txt <==
1.0031712798037644	-1.0026300615830006
1.0043416397003526	-1.0027061653457696
1.0056345398232065	-1.002790192441198
1.0078983923551503	-1.0029368663675902
1.0118472873313344	-1.0031925310236915
1.0186373861063724	-1.003634702681715
1.0303410977227934	-1.0044004405852873
1.051088285219163	-1.0057421376116051
1.0888121895226008	-1.0081341831499497
1.144225128466382	-1.0116909842767987
1.181328667487337	-1.0142721242194015
1.224646621143336	-1.0175990710851437
1.271849078278117	-1.0219501822716572
1.3206061277354175	-1.0276038151765734
1.3801349229176427	-1.037314582753606
1.4278258045316519	-1.05077388184966
1.460693533333153	-1.0693757890104125
1.4788458223540475	-1.0914122287804202
1.489793684720256	-1.1201697014093122
1.4961031948087127	-1.1569153322143961
1.4983711528001775	-1.177424272588225
1.5	-1.2
1.5	-1.2

==> data/data-non-conv/rg106.txt <==
1.0033353528408493	-1.0025677735709666
1.0048657683370872	-1.0025173374026333
1.0064996680843004	-1.002463144249326
1.0092619947379997	-1.002369624099375
1.0143651800134414	-1.0021980971063085
1.0242028342376959	-1.0018826512827685
1.0401414909314874	-1.001363343076014
1.065386047179782	-1.0004092105886502
1.1084554856922628	-0.9988089807266964
1.14098067098663	-0.9976737552368908
1.1813947574499368	-0.9961856714548762
1.24445220436114	-0.9933976451672173
1.2790485119906378	-0.9915778107449893
1.314235098405685	-0.9894048605211428
1.3484465234444698	-0.9868128878584983
1.3801173469451815	-0.9837359861198757
1.4404372032387573	-0.9734608758156204
1.4753972728606608	-0.9575327354819373
1.4920518693667557	-0.9328758914694681
1.497046651561231	-0.9179141663729286
1.5	-0.9
1.5	-0.9

==> data/data-non-conv/rg107.txt <==
1.0032586455928512	-1.0023216638371015
1.004614473855761	-1.0017749555231512
1.0060831451291388	-1.0011771240480591
1.0086418832063422	-1.000117697131976
1.0132859312846423	-0.9982214224211836
1.0216197545736538	-0.9949100523805495
1.036896901365845	-0.988631552259539
1.0596984986456306	-0.9789552113615987
1.0968449478900435	-0.9636800410752596
1.1406959015354956	-0.9455127539420783
1.1998478175392975	-0.9192514994728544
1.2383554900562341	-0.9005296129223594
1.2797513715940974	-0.8791146178711936
1.3216592418537085	-0.8555243715466943
1.361702880535888	-0.8302767311761979
1.3977169017454303	-0.8037263992053465
1.4275359195871307	-0.7762280780797813
1.463339291803627	-0.7291193779337096
1.4837774724401647	-0.6829380549862228
1.4943060635552596	-0.6398090984857513
1.4977533592268113	-0.6192499427812206
1.5	-0.6000000000000001
1.5	-0.6000000000000001

==> data/data-non-conv/rg108.txt <==
1.0028396513066642	-0.0001943354827006891
1.0039360584732364	-0.0007780435556458835
1.0049790661095448	-0.001230724447068688
1.006754335762326	-0.001941984790610604
1.0096290287063225	-0.0030513647913691486
1.0146499504453361	-0.004786224179486739
1.0277797089563625	-0.008361414152070187
1.0532857321327493	-0.014461776822167073
1.1034708573632914	-0.024979383027965634
1.1621141769447967	-0.036407778144466954
1.1998230737958366	-0.04394623041138587
1.2426037230670282	-0.05301520878551691
1.2880654520993517	-0.06393860349053931
1.3338175882337875	-0.07704030475013238
1.3718514056258713	-0.09065169376247995
1.405162270790407	-0.10650647253674975
1.454391687889976	-0.14597170359259806
1.4814819722127488	-0.19689301508840867
1.490292228486714	-0.22532556918360191
1.4957652575357405	-0.25634215365587204
1.5	-0.30000000000000004
1.5	-0.30000000000000004

==> data/data-non-conv/rg109.txt <==
1.0028396513066642	0.00019433548270065233
1.0039360584732364	0.0007780435556459124
1.0049790661095446	0.0012307244470687317
1.006754335762326	0.001941984790610685
1.009629028706323	0.0030513647913693073
1.0146499504453372	0.004786224179487047
1.0277797089563638	0.008361414152070566
1.053285732132751	0.014461776822167472
1.1034708573632925	0.024979383027965853
1.1621141769447978	0.03640777814446717
1.1998230737958373	0.04394623041138608
1.2426037230670286	0.05301520878551709
1.2880654520993517	0.06393860349053945
1.3338175882337875	0.07704030475013245
1.3718514056258713	0.09065169376248
1.405162270790407	0.1065064725367498
1.454391687889976	0.14597170359259806
1.4814819722127488	0.19689301508840862
1.490292228486714	0.2253255691836018
1.4957652575357405	0.2563421536558719
1.5	0.2999999999999998
1.5	0.2999999999999998

==> data/data-non-conv/rg11.txt <==
-1.0030936917054982	-1.0023361748299964
-1.004103602670421	-1.0018196932747063
-1.005224271213548	-1.0012474563632747
-1.007207764707386	-1.0002351648172862
-1.0106540649267672	-0.9984726887014824
-1.0164210085222651	-0.9955192508755589
-1.026866815444077	-0.9902038920333635
-1.0462173350967676	-0.980445563618206
-1.0827282396174842	-0.9619702871341984
-1.1041408001302515	-0.9510465644479716
-1.1307141827857727	-0.9373018860771161
-1.1631075868311036	-0.9201028350092989
-1.1808251490872892	-0.9105553639645235
-1.2	-0.9
-1.2455797403440638	-0.8744641848879191
-1.2930640460823983	-0.8467210730765455
-1.3319531289898763	-0.8228327985764162
-1.368694624338184	-0.7978652801748061
-1.4017013613468947	-0.7721752804711959
-1.4293861692355825	-0.7461195620650666
-1.4679990927197382	-0.6944931165291711
-1.4911385395164722	-0.6375347840474692
-1.499140152093455	-0.5893154820926155
-1.5	-0.5792277628582526

==> data/data-non-conv/rg110.txt <==
1.0032586455928512	1.0023216638371013
1.0046144738557607	1.001774955523151
1.0060831451291385	1.001177124048059
1.008641883206342	1.000117697131976
1.013285931284642	0.9982214224211837
1.0216197545736536	0.9949100523805495
1.036896901365845	0.9886315522595389
1.0596984986456308	0.9789552113615986
1.0968449478900437	0.9636800410752594
1.140695901535496	0.945512753942078
1.1998478175392981	0.9192514994728541
1.2383554900562348	0.900529612922359
1.279751371594098	0.8791146178711933
1.321659241853709	0.855524371546694
1.3617028805358882	0.8302767311761977
1.3977169017454303	0.8037263992053463
1.4275359195871307	0.7762280780797812
1.463339291803627	0.7291193779337096
1.4837774724401647	0.6829380549862228
1.4943060635552596	0.6398090984857513
1.4977533592268113	0.6192499427812206
1.5	0.6000000000000001
1.5	0.6000000000000001

==> data/data-non-conv/rg111.txt <==
1.0033353528408497	1.0025677735709666
1.0048657683370876	1.0025173374026335
1.0064996680843004	1.0024631442493261
1.0092619947379995	1.0023696240993751
1.014365180013441	1.0021980971063087
1.0242028342376954	1.001882651282769
1.0401414909314872	1.0013633430760143
1.0653860471797818	1.0004092105886504
1.1084554856922626	0.9988089807266965
1.1409806709866297	0.9976737552368908
1.1813947574499364	0.9961856714548762
1.2444522043611397	0.9933976451672173
1.2790485119906378	0.9915778107449893
1.314235098405685	0.9894048605211428
1.34844652344447	0.9868128878584983
1.3801173469451817	0.9837359861198757
1.4404372032387573	0.9734608758156204
1.4753972728606608	0.9575327354819372
1.4920518693667557	0.932875891469468
1.497046651561231	0.9179141663729284
1.5	0.8999999999999999
1.5	0.8999999999999999

==> data/data-non-conv/rg112.txt <==
1.0031712798037644	1.0026300615830006
1.0043416397003526	1.0027061653457696
1.0056345398232065	1.002790192441198
1.0078983923551506	1.0029368663675904
1.0118472873313353	1.0031925310236918
1.0186373861063744	1.003634702681715
1.030341097722796	1.0044004405852875
1.0510882852191656	1.0057421376116054
1.0888121895226006	1.0081341831499497
1.1442251284663807	1.0116909842767987
1.181328667487335	1.0142721242194015
1.224646621143333	1.0175990710851435
1.2718490782781129	1.0219501822716568
1.3206061277354129	1.0276038151765727
1.38013492291764	1.0373145827536054
1.427825804531651	1.0507738818496595
1.460693533333153	1.0693757890104123
1.4788458223540475	1.09141222878042
1.489793684720256	1.120169701409312
1.4961031948087127	1.156915332214396
1.4983711528001775	1.1774242725882247
1.5	1.1999999999999997
1.5	1.1999999999999997

==> data/data-non-conv/rg12.txt <==
-1.0027366506844344	-1.001807418027884
-1.0030311399128908	-1.00021650353362
-1.0033578508928316	-0.998397714727799
-1.003919708607988	-0.9952585607329735
-1.004898556806774	-0.9901210474671265
-1.0067982972221587	-0.9806885002670255
-1.0101886366448025	-0.9623740457460077
-1.0157735285834555	-0.9272311320354409
-1.0261196491176903	-0.8665034740522884
-1.034534720112568	-0.8288842921479653
-1.0464576192076955	-0.7883064254272915
-1.0635686737942947	-0.7462878551622485
-1.0875482112635875	-0.7043465626248189
-1.1085901301073067	-0.6760497987434781
-1.1342913293865495	-0.6490688575748971
-1.1651629540917152	-0.6237991105498341
-1.181940352683824	-0.611635093653881
-1.2	-0.6000000000000001
-1.2204740333253958	-0.5898578867845607
-1.2419163729252534	-0.5806180923083937
-1.2858012352486234	-0.5638462881137261
-1.3301518089101194	-0.5502119606864712
-1.3718297760608307	-0.5391872241231382
-1.431936240959803	-0.5255721548975839
-1.4717091336060943	-0.5161782983807125
-1.481947846271502	-0.5124754394388971
-1.4886471742030558	-0.5094209133225331
-1.4935253385615554	-0.5068883734551346
-1.4968988050551892	-0.504786758739864
-1.5	-0.5023231697559744

==> data/data-non-conv/rg13.txt <==
-1.0026782013804745	-0.0005357744641377386
-1.002898131348156	-0.0015985691165457062
-1.003167931078694	-0.0027615859750132555
-1.0036880484756145	-0.004793097508742012
-1.0046105727109211	-0.008052204998426972
-1.0063519617509264	-0.013547333648054523
-1.0096486351171667	-0.022908523456383913
-1.0149890484611086	-0.036910631873128416
-1.024690902302975	-0.05957449699428996
-1.0432637685308608	-0.09602976573033294
-1.0641422950606445	-0.1315458407645651
-1.0955284637673235	-0.1779026373770573
-1.116435338279857	-0.20529462560327413
-1.1415112165973755	-0.23535156181201183
-1.1686715968173864	-0.26674097201200997
-1.2	-0.30000000000000004
-1.2293229488604183	-0.32400948363361043
-1.260221691883861	-0.345629483762654
-1.291156823583716	-0.3660202596471011
-1.3221647326363966	-0.38395258704235524
-1.3801023827650418	-0.4131907142502351
-1.4269228667414244	-0.4349935217507881
-1.4721615855650472	-0.457963143484297
-1.4931570734330435	-0.4721403923445041
-1.5	-0.48049721544811486

==> data/data-non-conv/rg14.txt <==
-1.0033323054731427	0.
-1.0048265617298129	0.
-1.0065034217398316	0.
-1.009423124398554	0.
-1.0143410235675119	0.
-1.023111691146787	0.
-1.0391429298400254	0.
-1.0693081458310814	0.
-1.091346059961433	0.
-1.1201135640002173	0.
-1.1568817969054965	0.
-1.1774056808112714	0.
-1.2	0.
-1.2010508538681255	0.
-1.2021052862404373	0.
-1.2031632760906334	0.
-1.2042248017982753	0.
-1.2052898411446724	0.
-1.2074268668120904	0.
-1.2095776907809688	0.
-1.2117421168899203	0.
-1.2340620836438772	0.
-1.2574417800089843	0.
-1.281518609408546	0.
-1.3262474902181043	0.
-1.3685986117126783	0.
-1.406278311713316	0.
-1.436992928041066	0.
-1.4766067493033548	0.
-1.4896790934351898	0.
-1.496179285309474	0.
-1.4996846919034672	0.
-1.5	0.

==> data/data-non-conv/rg15.txt <==
-1.0026782013804745	0.0005357744641377784
-1.002898131348156	0.0015985691165458248
-1.003167931078694	0.0027615859750134697
-1.0036880484756145	0.004793097508742395
-1.0046105727109211	0.008052204998427567
-1.0063519617509264	0.01354733364805544
-1.009648635117167	0.022908523456385388
-1.014989048461109	0.03691063187313005
-1.0246909023029758	0.0595744969942913
-1.043263768530861	0.09602976573033291
-1.0641422950606447	0.13154584076456505
-1.0955284637673237	0.1779026373770572
-1.1164353382798573	0.20529462560327402
-1.1415112165973758	0.2353515618120117
-1.1686715968173866	0.2667409720120098
-1.2	0.2999999999999998
-1.2293229488604183	0.32400948363361026
-1.260221691883861	0.34562948376265384
-1.291156823583716	0.36602025964710094
-1.3221647326363968	0.38395258704235513
-1.380102382765042	0.413190714250235
-1.4269228667414247	0.434993521750788
-1.4721615855650472	0.4579631434842969
-1.4931570734330435	0.472140392344504
-1.5	0.4804972154481148

==> data/data-non-conv/rg16.txt <==
-1.0027366506844344	1.001807418027884
-1.0030311399128908	1.0002165035336197
-1.0033578508928316	0.998397714727799
-1.003919708607988	0.9952585607329735
-1.004898556806774	0.9901210474671266
-1.0067982972221587	0.9806885002670256
-1.0101886366448025	0.9623740457460078
-1.0157735285834557	0.927231132035441
-1.0261196491176905	0.8665034740522886
-1.0345347201125683	0.8288842921479656
-1.0464576192076958	0.7883064254272916
-1.0635686737942947	0.7462878551622486
-1.0875482112635875	0.7043465626248189
-1.1085901301073067	0.6760497987434781
-1.1342913293865495	0.6490688575748971
-1.1651629540917152	0.6237991105498341
-1.181940352683824	0.611635093653881
-1.2	0.6000000000000001
-1.2204740333253958	0.5898578867845607
-1.2419163729252534	0.5806180923083937
-1.2858012352486234	0.5638462881137261
-1.3301518089101194	0.5502119606864712
-1.3718297760608307	0.5391872241231382
-1.4319362409598027	0.525572154897584
-1.4717091336060937	0.5161782983807126
-1.4819478462715012	0.5124754394388972
-1.4886471742030554	0.5094209133225333
-1.4935253385615552	0.5068883734551347
-1.496898805055189	0.5047867587398641
-1.5	0.5023231697559744

==> data/data-non-conv/rg17.txt <==
-1.0030936917054984	1.0023361748299964
-1.0041036026704213	1.0018196932747065
-1.005224271213548	1.001247456363275
-1.0072077647073863	1.0002351648172862
-1.0106540649267677	0.9984726887014823
-1.0164210085222658	0.9955192508755587
-1.0268668154440779	0.990203892033363
-1.0462173350967685	0.9804455636182056
-1.0827282396174842	0.9619702871341983
-1.1041408001302515	0.9510465644479715
-1.1307141827857727	0.937301886077116
-1.1631075868311036	0.9201028350092988
-1.1808251490872892	0.9105553639645234
-1.2	0.8999999999999999
-1.2455797403440638	0.874464184887919
-1.2930640460823983	0.8467210730765453
-1.331953128989876	0.822832798576416
-1.3686946243381837	0.7978652801748058
-1.4017013613468945	0.7721752804711957
-1.4293861692355823	0.7461195620650664
-1.4679990927197382	0.6944931165291709
-1.4911385395164727	0.637534784047468
-1.4991401520934553	0.5893154820926138
-1.5	0.5792277628582534

==> data/data-non-conv/rg18.txt <==
-1.003146773369443	1.003146773369443
-1.0042588323291768	1.004258832329177
-1.0054964315876935	1.0054964315876938
-1.0077034666851614	1.0077034666851614
-1.011523954795734	1.011523954795734
-1.0177775647307037	1.0177775647307037
-1.0295475306902637	1.0295475306902637
-1.0519912619983889	1.0519912619983889
-1.0952074397731215	1.0952074397731213
-1.1155235116731401	1.11552351167314
-1.1397665265302794	1.1397665265302792
-1.168268151245569	1.1682681512455688
-1.183612905862878	1.1836129058628777
-1.2	1.1999999999999997
-1.2402999893666893	1.240299989366689
-1.2825751667702598	1.2825751667702596
-1.318286864074783	1.3182868640747827
-1.3528327685277004	1.3528327685277004
-1.3848023329617427	1.3848023329617427
-1.412785010209639	1.412785010209639
-1.454957416847723	1.454957416847723
-1.48030223476977	1.48030223476977
-1.492348548614114	1.492348548614114
-1.497763779471276	1.497763779471276
-1.5	1.5

==> data/data-non-conv/rg19.txt <==
-1.0026300615830006	1.0031712798037644
-1.0027061653457696	1.0043416397003526
-1.002790192441198	1.0056345398232065
-1.0029368663675902	1.0078983923551503
-1.0031925310236915	1.0118472873313344
-1.003634702681715	1.0186373861063724
-1.0044004405852873	1.0303410977227934
-1.0057421376116051	1.051088285219163
-1.0081341831499497	1.0888121895226008
-1.0116909842767987	1.144225128466382
-1.0142721242194015	1.181328667487337
-1.0175990710851437	1.224646621143336
-1.0219501822716572	1.271849078278117
-1.0276038151765734	1.3206061277354175
-1.037314582753606	1.3801349229176427
-1.05077388184966	1.4278258045316519
-1.0693757890104125	1.460693533333153
-1.0914122287804202	1.4788458223540475
-1.1201697014093122	1.489793684720256
-1.1569153322143961	1.4961031948087127
-1.177424272588225	1.4983711528001775
-1.2	1.5
-1.2	1.5

==> data/data-non-conv/rg2.txt <==
-1.003335352840849	-1.0025677735709666
-1.0048657683370872	-1.0025173374026333
-1.0064996680843004	-1.002463144249326
-1.0092619947379995	-1.002369624099375
-1.014365180013441	-1.0021980971063085
-1.0242028342376954	-1.0018826512827685
-1.0401414909314872	-1.001363343076014
-1.0653860471797816	-1.0004092105886502
-1.1084554856922622	-0.9988089807266964
-1.1409806709866293	-0.9976737552368908
-1.1813947574499362	-0.9961856714548762
-1.2444522043611395	-0.9933976451672173
-1.2790485119906378	-0.9915778107449893
-1.3142350984056848	-0.9894048605211428
-1.3484465234444696	-0.9868128878584983
-1.3801173469451815	-0.9837359861198757
-1.4404372032387573	-0.9734608758156204
-1.4753972728606608	-0.9575327354819373
-1.4920518693667557	-0.9328758914694681
-1.497046651561231	-0.9179141663729286
-1.5	-0.9
-1.5	-0.9

==> data/data-non-conv/rg20.txt <==
-1.0025677735709666	-1.003335352840849
-1.0025173374026333	-1.0048657683370872
-1.002463144249326	-1.0064996680843004
-1.002369624099375	-1.0092619947379995
-1.0021980971063085	-1.014365180013441
-1.0018826512827685	-1.0242028342376954
-1.001363343076014	-1.0401414909314872
-1.0004092105886502	-1.0653860471797816
-0.9988089807266964	-1.1084554856922622
-0.9976737552368908	-1.1409806709866293
-0.9961856714548762	-1.1813947574499362
-0.9933976451672173	-1.2444522043611395
-0.9915778107449893	-1.2790485119906378
-0.9894048605211428	-1.3142350984056848
-0.9868128878584983	-1.3484465234444696
-0.9837359861198757	-1.3801173469451815
-0.9734608758156204	-1.4404372032387573
-0.9575327354819373	-1.4753972728606608
-0.9328758914694681	-1.4920518693667557
-0.9179141663729286	-1.497046651561231
-0.9	-1.5
-0.9	-1.5

==> data/data-non-conv/rg21.txt <==
-1.0023361748299964	-1.0030936917054982
-1.0018196932747063	-1.004103602670421
-1.0012474563632747	-1.005224271213548
-1.0002351648172862	-1.007207764707386
-0.9984726887014824	-1.0106540649267672
-0.9955192508755589	-1.0164210085222651
-0.9902038920333635	-1.026866815444077
-0.980445563618206	-1.0462173350967676
-0.9619702871341984	-1.0827282396174842
-0.9510465644479716	-1.1041408001302515
-0.9373018860771161	-1.1307141827857727
-0.9201028350092989	-1.1631075868311036
-0.9105553639645235	-1.1808251490872892
-0.9	-1.2
-0.8744641848879191	-1.2455797403440638
-0.8467210730765455	-1.2930640460823983
-0.8228327985764162	-1.3319531289898763
-0.7978652801748061	-1.368694624338184
-0.7721752804711959	-1.4017013613468947
-0.7461195620650666	-1.4293861692355825
-0.6944931165291711	-1.4679990927197382
-0.6375347840474692	-1.4911385395164722
-0.5893154820926155	-1.499140152093455
-0.5792277628582526	-1.5

==> data/data-non-conv/rg22.txt <==
-1.002391334237031	-1.002391334237031
-1.001533982789361	-1.001533982789361
-1.0007400695700117	-1.0007400695700117
-0.999352970274732	-0.999352970274732
-0.9969893411035149	-0.9969893411035149
-0.9928628010947166	-0.9928628010947166
-0.9854513393662298	-0.9854513393662298
-0.971672764698872	-0.971672764698872
-0.9604707005128235	-0.9604707005128235
-0.945317791069244	-0.945317791069244
-0.9249432510210077	-0.9249432510210077
-0.9132750202591972	-0.9132750202591972
-0.9	-0.9
-0.8723863114775291	-0.8723863114775291
-0.8422724070046527	-0.8422724070046527
-0.8114072036070739	-0.8114072036070739
-0.7790394023600902	-0.7790394023600902
-0.7459470536117461	-0.7459470536117461
-0.7129082077100859	-0.7129082077100859
-0.6806851504643231	-0.6806851504643231
-0.650040167683671	-0.650040167683671
-0.6073736362003134	-0.6073736362003134
-0.572739643439321	-0.572739643439321
-0.5482359663387398	-0.5482359663387398
-0.5313941445786297	-0.5313941445786297
-0.5156314711582157	-0.5156314711582157
-0.506459076146912	-0.506459076146912
-0.5012708840872067	-0.5012708840872067
-0.4983691106145168	-0.4983691106145168
-0.496666271962531	-0.496666271962531
-0.4957667280728308	-0.4957667280728308
-0.49500083931738986	-0.49500083931738986

==> data/data-non-conv/rg23.txt <==
-1.0025581707544051	-1.0020406869162615
-1.0024884737063637	-1.000921284554626
-1.002410569530001	-0.9997073475666626
-1.0022755720616063	-0.997553606747618
-1.0020452722158426	-0.9936158417068852
-1.0016452775694231	-0.9867997596811912
-1.0009155255375362	-0.9762859534857906
-0.9989075403971671	-0.9524368700681044
-0.993988505976994	-0.9003968169694775
-0.990101517924278	-0.8639604916177062
-0.9848608715421948	-0.8228682870346498
-0.9777902823328146	-0.778501818385264
-0.9677753578108722	-0.7327570545189797
-0.9566025533895557	-0.6967472107393611
-0.9419603595382963	-0.6622155532317837
-0.922885644925437	-0.6300257308972513
-0.912109190890623	-0.6146112999047263
-0.9	-0.6000000000000001
-0.8855919057661785	-0.5876551235650742
-0.8703640808095701	-0.5766563717873854
-0.8385031044902755	-0.557166681260712
-0.8041964231357656	-0.5421691995345288
-0.7682826501745401	-0.5306987644903406
-0.7262227527243865	-0.5206020159821004
-0.6850164111965478	-0.5134363824903178
-0.6460158488187736	-0.5084466403237786
-0.6105732888188139	-0.5048775657912692
-0.5565096212919497	-0.5003934473947987
-0.5276330414891179	-0.49792246164354215
-0.512978314952333	-0.4964438223409286
-0.5051583301061149	-0.495620354000314
-0.5007692685018134	-0.4951916400502895
-0.498116282291114	-0.4949440977851177
-0.4965988028234642	-0.49480017651617086
-0.4952671235811158	-0.494670661895093

==> data/data-non-conv/rg24.txt <==
-1.0025721778128491	-0.0002646694918953727
-1.0024551295729742	-0.0013903533094106486
-1.0023252532866596	-0.0024198152253389676
-1.0020891675705046	-0.00419896010768677
-1.0016678302823465	-0.007243099819877024
-1.000851672420714	-0.012552586157151182
-0.999179323625552	-0.022048597714189447
-0.9966111526331113	-0.03529952061848306
-0.9919951000671176	-0.05659018588811483
-0.9833387221933939	-0.0906533797730916
-0.972999019863052	-0.1261754120278604
-0.9570658665129592	-0.1733456430953093
-0.932557642347188	-0.23267761675714613
-0.9177234261928828	-0.2652952908283839
-0.9	-0.30000000000000004
-0.8829828615768831	-0.3247795380672055
-0.8648601705883001	-0.347002219279794
-0.8268102109173003	-0.38620077982716516
-0.7858005639211788	-0.41576010627876503
-0.7432981478231702	-0.4375341976539297
-0.7010309236559162	-0.45291910660069734
-0.6605947312456643	-0.4640670093715592
-0.623626895927468	-0.4724266123996981
-0.591356043042145	-0.47869850361127336
-0.5452866310810067	-0.48684977376719657
-0.5223020917345769	-0.49070640285507056
-0.5106780449234198	-0.4924521656035611
-0.503672029690411	-0.4933807455768585
-0.4997413865681282	-0.49389514086516073
-0.49756663245056376	-0.49419527458499485
-0.49631560141961667	-0.4943716835185842
-0.49516924386336314	-0.4945298618274275

==> data/data-non-conv/rg25.txt <==
-1.0019341665206851	0.
-1.0005846155887035	0.
-0.999107359298683	0.
-0.9965494085404758	0.
-0.9920343838555493	0.
-0.9838022925961643	0.
-0.9735382721367087	0.
-0.9576112733313286	0.
-0.9329295625929028	0.
-0.9179463729591294	0.
-0.9	0.
-0.8642183393160812	0.
-0.8247717730922375	0.
-0.7846220048449828	0.
-0.7430658325509061	0.
-0.7016771726453808	0.
-0.6620299415637805	0.
-0.6253547349415463	0.
-0.5928821484141191	0.
-0.5439428145710964	0.
-0.5193470827287143	0.
-0.5082860144167989	0.
-0.5029853867905726	0.
-0.49941214924105376	0.
-0.49728193469306115	0.
-0.4961292030613233	0.
-0.4948997447515772	0.

==> data/data-non-conv/rg26.txt <==
-1.0025721778128491	0.00026466949189537966
-1.0024551295729742	0.001390353309410679
-1.0023252532866596	0.0024198152253390092
-1.0020891675705046	0.004198960107686805
-1.0016678302823465	0.00724309981987706
-1.000851672420714	0.01255258615715123
-0.999179323625552	0.022048597714189513
-0.9966111526331113	0.03529952061848314
-0.9919951000671176	0.0565901858881149
-0.9833387221933939	0.09065337977309162
-0.972999019863052	0.1261754120278604
-0.9570658665129592	0.17334564309530925
-0.932557642347188	0.232677616757146
-0.9177234261928828	0.2652952908283837
-0.9	0.2999999999999998
-0.8829828615768831	0.3247795380672053
-0.8648601705883001	0.3470022192797938
-0.8268102109173003	0.386200779827165
-0.7858005639211788	0.4157601062787649
-0.7432981478231702	0.43753419765392965
-0.7010309236559158	0.4529191066006974
-0.6605947312456635	0.4640670093715593
-0.6236268959274669	0.4724266123996982
-0.5913560430421438	0.47869850361127353
-0.5452866310810058	0.4868497737671967
-0.5223020917345763	0.4907064028550706
-0.5106780449234195	0.4924521656035611
-0.5036720296904108	0.49338074557685846
-0.4997413865681281	0.49389514086516073
-0.4975666324505638	0.49419527458499485
-0.4963156014196167	0.4943716835185841
-0.49516924386336314	0.4945298618274274

==> data/data-non-conv/rg27.txt <==
-1.002558170754405	1.0020406869162612
-1.0024884737063637	1.000921284554626
-1.0024105695300012	0.9997073475666625
-1.0022755720616066	0.997553606747618
-1.0020452722158428	0.9936158417068851
-1.0016452775694233	0.986799759681191
-1.0009155255375364	0.9762859534857905
-0.9989075403971672	0.9524368700681043
-0.993988505976994	0.9003968169694774
-0.990101517924278	0.863960491617706
-0.9848608715421948	0.8228682870346496
-0.9777902823328146	0.7785018183852639
-0.9677753578108722	0.7327570545189797
-0.9566025533895557	0.6967472107393611
-0.9419603595382963	0.6622155532317837
-0.922885644925437	0.6300257308972513
-0.912109190890623	0.6146112999047263
-0.9	0.6000000000000001
-0.8855919057661785	0.5876551235650742
-0.8703640808095701	0.5766563717873855
-0.8385031044902755	0.5571666812607121
-0.8041964231357656	0.5421691995345288
-0.7682826501745401	0.5306987644903406
-0.7262227527243865	0.5206020159821004
-0.6850164111965477	0.5134363824903178
-0.6460158488187735	0.5084466403237786
-0.6105732888188138	0.5048775657912692
-0.5565096212919495	0.5003934473947987
-0.5276330414891179	0.49792246164354215
-0.512978314952333	0.4964438223409286
-0.5051583301061149	0.49562035400031407
-0.5007692685018135	0.49519164005028954
-0.4981162822911141	0.4949440977851177
-0.49659880282346425	0.4948001765161708
-0.4952671235811158	0.49467066189509296

==> data/data-non-conv/rg28.txt <==
-1.0023913342370312	1.0023913342370312
-1.0015339827893612	1.001533982789361
-1.000740069570012	1.000740069570012
-0.9993529702747321	0.9993529702747321
-0.9969893411035151	0.9969893411035151
-0.9928628010947168	0.9928628010947167
-0.98545133936623	0.9854513393662299
-0.971672764698872	0.9716727646988719
-0.9604707005128235	0.9604707005128233
-0.945317791069244	0.9453177910692439
-0.9249432510210077	0.9249432510210076
-0.9132750202591972	0.913275020259197
-0.9	0.8999999999999999
-0.8723863114775291	0.8723863114775289
-0.8422724070046527	0.8422724070046524
-0.8114072036070737	0.8114072036070735
-0.7790394023600902	0.77903940236009
-0.7459470536117462	0.745947053611746
-0.7129082077100859	0.7129082077100857
-0.6806851504643231	0.6806851504643229
-0.650040167683671	0.6500401676836708
-0.6073736362003139	0.6073736362003137
-0.5727396434393219	0.5727396434393217
-0.5482359663387407	0.5482359663387406
-0.5313941445786304	0.5313941445786304
-0.5156314711582162	0.5156314711582162
-0.5064590761469123	0.5064590761469123
-0.5012708840872069	0.5012708840872069
-0.4983691106145169	0.4983691106145169
-0.49666627196253105	0.496666271962531
-0.49576672807283084	0.4957667280728308
-0.4950008393173899	0.49500083931738986

==> data/data-non-conv/rg29.txt <==
-1.0023361748299964	1.0030936917054984
-1.0018196932747065	1.0041036026704213
-1.001247456363275	1.005224271213548
-1.0002351648172862	1.0072077647073863
-0.9984726887014822	1.0106540649267677
-0.9955192508755585	1.016421008522266
-0.9902038920333628	1.0268668154440783
-0.9804455636182053	1.046217335096769
-0.9619702871341984	1.082728239617484
-0.9510465644479716	1.1041408001302513
-0.9373018860771161	1.1307141827857725
-0.9201028350092989	1.1631075868311034
-0.9105553639645235	1.180825149087289
-0.9	1.1999999999999997
-0.8744641848879192	1.2455797403440634
-0.8467210730765456	1.2930640460823979
-0.8228327985764163	1.3319531289898758
-0.7978652801748061	1.3686946243381835
-0.7721752804711959	1.4017013613468943
-0.7461195620650664	1.4293861692355823
-0.6944931165291707	1.4679990927197382
-0.6375347840474689	1.4911385395164725
-0.5893154820926153	1.499140152093455
-0.5792277628582524	1.5

==> data/data-non-conv/rg3.txt <==
-1.0032586455928512	-1.0023216638371013
-1.0046144738557607	-1.001774955523151
-1.0060831451291388	-1.001177124048059
-1.0086418832063422	-1.000117697131976
-1.013285931284642	-0.9982214224211836
-1.0216197545736536	-0.9949100523805495
-1.036896901365845	-0.988631552259539
-1.0596984986456308	-0.9789552113615987
-1.0968449478900437	-0.9636800410752595
-1.1406959015354956	-0.9455127539420785
-1.1998478175392968	-0.9192514994728548
-1.2383554900562332	-0.9005296129223597
-1.279751371594097	-0.8791146178711939
-1.321659241853708	-0.8555243715466945
-1.3617028805358877	-0.8302767311761982
-1.3977169017454303	-0.8037263992053465
-1.4275359195871307	-0.7762280780797813
-1.463339291803627	-0.7291193779337096
-1.4837774724401647	-0.6829380549862228
-1.4943060635552596	-0.6398090984857513
-1.4977533592268113	-0.6192499427812206
-1.5	-0.6000000000000001
-1.5	-0.6000000000000001

==> data/data-non-conv/rg30.txt <==
-1.0025677735709666	1.0033353528408493
-1.0025173374026333	1.0048657683370872
-1.002463144249326	1.0064996680843004
-1.002369624099375	1.0092619947379997
-1.0021980971063085	1.0143651800134414
-1.0018826512827685	1.0242028342376959
-1.001363343076014	1.0401414909314874
-1.0004092105886502	1.065386047179782
-0.9988089807266964	1.1084554856922628
-0.9976737552368908	1.14098067098663
-0.9961856714548762	1.1813947574499368
-0.9933976451672173	1.24445220436114
-0.9915778107449893	1.2790485119906378
-0.9894048605211428	1.314235098405685
-0.9868128878584983	1.3484465234444698
-0.9837359861198757	1.3801173469451815
-0.9734608758156204	1.4404372032387573
-0.9575327354819373	1.4753972728606608
-0.9328758914694681	1.4920518693667557
-0.9179141663729286	1.497046651561231
-0.9	1.5
-0.9	1.5

==> data/data-non-conv/rg31.txt <==
-1.0023216638371013	-1.0032586455928512
-1.001774955523151	-1.0046144738557607
-1.001177124048059	-1.0060831451291388
-1.000117697131976	-1.0086418832063422
-0.9982214224211836	-1.013285931284642
-0.9949100523805495	-1.0216197545736536
-0.988631552259539	-1.036896901365845
-0.9789552113615987	-1.0596984986456308
-0.9636800410752595	-1.0968449478900437
-0.9455127539420785	-1.1406959015354956
-0.9192514994728548	-1.1998478175392968
-0.9005296129223597	-1.2383554900562332
-0.8791146178711939	-1.279751371594097
-0.8555243715466945	-1.321659241853708
-0.8302767311761982	-1.3617028805358877
-0.8037263992053465	-1.3977169017454303
-0.7762280780797813	-1.4275359195871307
-0.7291193779337096	-1.463339291803627
-0.6829380549862228	-1.4837774724401647
-0.6398090984857513	-1.4943060635552596
-0.6192499427812206	-1.4977533592268113
-0.6000000000000001	-1.5
-0.6000000000000001	-1.5

==> data/data-non-conv/rg32.txt <==
-1.001807418027884	-1.0027366506844344
-1.00021650353362	-1.0030311399128908
-0.998397714727799	-1.0033578508928316
-0.9952585607329735	-1.003919708607988
-0.9901210474671265	-1.004898556806774
-0.9806885002670255	-1.0067982972221587
-0.9623740457460077	-1.0101886366448025
-0.9272311320354409	-1.0157735285834555
-0.8665034740522884	-1.0261196491176903
-0.8288842921479653	-1.034534720112568
-0.7883064254272915	-1.0464576192076955
-0.7462878551622485	-1.0635686737942947
-0.7043465626248189	-1.0875482112635875
-0.6760497987434781	-1.1085901301073067
-0.6490688575748971	-1.1342913293865495
-0.6237991105498341	-1.1651629540917152
-0.611635093653881	-1.181940352683824
-0.6000000000000001	-1.2
-0.5898578867845607	-1.2204740333253958
-0.5806180923083937	-1.2419163729252534
-0.5638462881137261	-1.2858012352486234
-0.5502119606864712	-1.3301518089101194
-0.5391872241231382	-1.3718297760608307
-0.5255721548975839	-1.431936240959803
-0.5161782983807125	-1.4717091336060943
-0.5124754394388971	-1.481947846271502
-0.5094209133225331	-1.4886471742030558
-0.5068883734551346	-1.4935253385615554
-0.504786758739864	-1.4968988050551892
-0.5023231697559744	-1.5

==> data/data-non-conv/rg33.txt <==
-1.0020406869162615	-1.0025581707544051
-1.000921284554626	-1.0024884737063637
-0.9997073475666626	-1.002410569530001
-0.997553606747618	-1.0022755720616063
-0.9936158417068852	-1.0020452722158426
-0.9867997596811912	-1.0016452775694231
-0.9762859534857906	-1.0009155255375362
-0.9524368700681044	-0.9989075403971671
-0.9003968169694775	-0.993988505976994
-0.8639604916177062	-0.990101517924278
-0.8228682870346498	-0.9848608715421948
-0.778501818385264	-0.9777902823328146
-0.7327570545189797	-0.9677753578108722
-0.6967472107393611	-0.9566025533895557
-0.6622155532317837	-0.9419603595382963
-0.6300257308972513	-0.922885644925437
-0.6146112999047263	-0.912109190890623
-0.6000000000000001	-0.9
-0.5876551235650742	-0.8855919057661785
-0.5766563717873854	-0.8703640808095701
-0.557166681260712	-0.8385031044902755
-0.5421691995345288	-0.8041964231357656
-0.5306987644903406	-0.7682826501745401
-0.5206020159821004	-0.7262227527243865
-0.5134363824903178	-0.6850164111965478
-0.5084466403237786	-0.6460158488187736
-0.5048775657912692	-0.6105732888188139
-0.5003934473947987	-0.5565096212919497
-0.49792246164354215	-0.5276330414891179
-0.4964438223409286	-0.512978314952333
-0.495620354000314	-0.5051583301061149
-0.4951916400502895	-0.5007692685018134
-0.4949440977851177	-0.498116282291114
-0.49480017651617086	-0.4965988028234642
-0.494670661895093	-0.4952671235811158

==> data/data-non-conv/rg34.txt <==
-1.002143898943738	-1.002143898943738
-1.001222918823951	-1.001222918823951
-1.0002290732873458	-1.0002290732873458
-0.9985132857015186	-0.9985132857015186
-0.9953921098687286	-0.9953921098687286
-0.9896147376363871	-0.9896147376363871
-0.9844505413194599	-0.9844505413194599
-0.9772205312328248	-0.9772205312328248
-0.9673659537866729	-0.9673659537866729
-0.9534701570108092	-0.9534701570108092
-0.9321917001648183	-0.9321917001648183
-0.903157721774711	-0.903157721774711
-0.8681995649361184	-0.8681995649361184
-0.8291485727446709	-0.8291485727446709
-0.8003500371425227	-0.8003500371425227
-0.7705090437994625	-0.7705090437994625
-0.74022832598503	-0.74022832598503
-0.7101106169687647	-0.7101106169687647
-0.6807380877189286	-0.6807380877189286
-0.6526929092037842	-0.6526929092037842
-0.6253114060559855	-0.6253114060559855
-0.6000000000000001	-0.6000000000000001
-0.5885710651941806	-0.5885710651941806
-0.5782927415160288	-0.5782927415160288
-0.5598939136846699	-0.5598939136846699
-0.5454020667047366	-0.5454020667047366
-0.5340544125890034	-0.5340544125890034
-0.5163553299323603	-0.5163553299323603
-0.5068815463143983	-0.5068815463143983
-0.5016565035793153	-0.5016565035793153
-0.4986913281184162	-0.4986913281184162
-0.49694244092696355	-0.49694244092696355
-0.4959401767444709	-0.4959401767444709
-0.4950479880517662	-0.4950479880517662

==> data/data-non-conv/rg35.txt <==
-1.002108911245877	-0.0006034278050574468
-1.0010457009592542	-0.0015757762451771196
-0.999817788085924	-0.0025117454197265254
-0.9976738881504648	-0.003987154923611714
-0.9937233676751284	-0.0066316009110284
-0.9870549701237148	-0.011024536659130377
-0.9741515950858295	-0.01828393869985972
-0.9464107996747935	-0.030435376235983965
-0.8947920447167997	-0.05090729055508651
-0.8602081084623674	-0.06598956254026597
-0.8217582196889794	-0.08548060207905314
-0.7941112560952688	-0.10148196718197147
-0.7656285133042918	-0.12022878783554902
-0.7368330762014297	-0.14198102817845837
-0.7082480296720637	-0.166998652349372
-0.6803709920738052	-0.19523953711065684
-0.6536995817642663	-0.22666155922467984
-0.6257836036771945	-0.26201362565689545
-0.6000000000000001	-0.30000000000000004
-0.5864672396511685	-0.32360303182878863
-0.574557444044196	-0.34490248761356707
-0.5537354546121305	-0.38275453278768845
-0.5382065263103986	-0.41180949667066513
-0.5266963186359521	-0.4336149786088003
-0.512384773442002	-0.4608611453534143
-0.5046944491257482	-0.4755139645921952
-0.5004157237443954	-0.4836246654319156
-0.49797055808406665	-0.48824536522736245
-0.4965325212757052	-0.4909646804741353
-0.4957084298002488	-0.492524451836602
-0.4949715989546921	-0.49391821318230933

==> data/data-non-conv/rg36.txt <==
-1.001981220977962	0.
-1.0007447052416238	0.
-0.9993543961558856	0.
-0.9972412850990493	0.
-0.9936594569767558	0.
-0.9875322180967714	0.
-0.9831286603081393	0.
-0.9774357060646401	0.
-0.970198430776347	0.
-0.9606948640852861	0.
-0.9284457093348413	0.
-0.8803890625112433	0.
-0.8485479398555063	0.
-0.8139084787764448	0.
-0.7774178669710117	0.
-0.7400232921361596	0.
-0.7028755956238979	0.
-0.667125618786236	0.
-0.632074501785874	0.
-0.6000000000000001	0.
-0.5844397840434582	0.
-0.5710355777346751	0.
-0.548151815368682	0.
-0.5320234726406216	0.
-0.5207175975888567	0.
-0.5091574309150781	0.
-0.5029037865857753	0.
-0.49939424324959375	0.
-0.4973706281464599	0.
-0.49618796146134037	0.
-0.49512690989075375	0.

==> data/data-non-conv/rg37.txt <==
-1.002108911245877	0.0006034278050574175
-1.0010457009592542	0.0015757762451771322
-0.9998177880859238	0.002511745419726538
-0.9976738881504646	0.003987154923611721
-0.9937233676751283	0.00663160091102842
-0.9870549701237147	0.011024536659130415
-0.9741515950858293	0.018283938699859788
-0.9464107996747931	0.030435376235984034
-0.8947920447167994	0.05090729055508657
-0.8602081084623672	0.065989562540266
-0.8217582196889792	0.08548060207905313
-0.7941112560952686	0.10148196718197143
-0.7656285133042916	0.12022878783554898
-0.7368330762014296	0.1419810281784583
-0.7082480296720636	0.16699865234937192
-0.6803709920738052	0.19523953711065678
-0.6536995817642663	0.22666155922467973
-0.6257836036771945	0.2620136256568953
-0.6000000000000001	0.2999999999999998
-0.5864672396511685	0.3236030318287884
-0.574557444044196	0.34490248761356684
-0.5537354546121305	0.38275453278768823
-0.5382065263103987	0.41180949667066497
-0.5266963186359521	0.43361497860880016
-0.5123847734420018	0.4608611453534142
-0.504694449125748	0.47551396459219514
-0.5004157237443952	0.48362466543191557
-0.4979705580840666	0.48824536522736245
-0.49653252127570513	0.4909646804741353
-0.4957084298002488	0.49252445183660193
-0.4949715989546921	0.4939182131823092

==> data/data-non-conv/rg38.txt <==
-1.0021438989437375	1.0021438989437375
-1.001222918823949	1.001222918823949
-1.0002290732873418	1.0002290732873418
-0.9985132857015134	0.9985132857015134
-0.9953921098687231	0.9953921098687231
-0.9896147376363853	0.9896147376363853
-0.9844505413194578	0.9844505413194578
-0.9772205312328223	0.9772205312328224
-0.9673659537866699	0.9673659537866699
-0.9534701570108056	0.9534701570108056
-0.9321917001648148	0.9321917001648147
-0.9031577217747082	0.903157721774708
-0.8681995649361168	0.8681995649361166
-0.8291485727446709	0.8291485727446707
-0.8003500371425227	0.8003500371425225
-0.7705090437994625	0.7705090437994623
-0.74022832598503	0.7402283259850299
-0.7101106169687647	0.7101106169687645
-0.6807380877189286	0.6807380877189286
-0.6526929092037842	0.6526929092037842
-0.6253114060559855	0.6253114060559855
-0.6000000000000001	0.6000000000000001
-0.5885710651941806	0.5885710651941806
-0.5782927415160288	0.5782927415160288
-0.5598939136846699	0.5598939136846699
-0.5454020667047366	0.5454020667047366
-0.5340544125890034	0.5340544125890034
-0.5163553299323601	0.5163553299323602
-0.5068815463143981	0.5068815463143982
-0.5016565035793152	0.5016565035793152
-0.4986913281184162	0.4986913281184162
-0.49694244092696355	0.49694244092696355
-0.4959401767444709	0.4959401767444709
-0.4950479880517662	0.49504798805176614

==> data/data-non-conv/rg39.txt <==
-1.002040686916261	1.002558170754405
-1.0009212845546256	1.0024884737063635
-0.9997073475666617	1.0024105695300007
-0.9975536067476166	1.0022755720616063
-0.9936158417068827	1.0020452722158424
-0.9867997596811863	1.0016452775694227
-0.9762859534857806	1.0009155255375348
-0.9524368700680881	0.9989075403971648
-0.9003968169694554	0.9939885059769915
-0.8639604916176853	0.9901015179242757
-0.822868287034634	0.9848608715421927
-0.7785018183852557	0.977790282332813
-0.7327570545189797	0.967775357810872
-0.6967472107393611	0.9566025533895555
-0.6622155532317837	0.9419603595382962
-0.6300257308972513	0.9228856449254369
-0.6146112999047263	0.9121091908906229
-0.6000000000000001	0.8999999999999999
-0.5876551235650742	0.8855919057661784
-0.5766563717873854	0.87036408080957
-0.557166681260712	0.8385031044902754
-0.5421691995345288	0.8041964231357654
-0.5306987644903406	0.76828265017454
-0.5206020159821003	0.7262227527243864
-0.5134363824903178	0.6850164111965477
-0.5084466403237786	0.6460158488187735
-0.5048775657912692	0.6105732888188139
-0.5003934473947987	0.5565096212919497
-0.49792246164354215	0.5276330414891179
-0.4964438223409286	0.512978314952333
-0.495620354000314	0.5051583301061149
-0.4951916400502895	0.5007692685018134
-0.4949440977851177	0.498116282291114
-0.49480017651617086	0.4965988028234642
-0.49467066189509307	0.4952671235811157

==> data/data-non-conv/rg4.txt <==
-1.0028396513066642	-0.00019433548270065694
-1.0039360584732364	-0.0007780435556459191
-1.0049790661095446	-0.0012307244470687218
-1.006754335762326	-0.0019419847906106745
-1.0096290287063228	-0.0030513647913692843
-1.0146499504453368	-0.004786224179486992
-1.0277797089563645	-0.00836141415207071
-1.0532857321327542	-0.014461776822168109
-1.1034708573633019	-0.02497938302796767
-1.1621141769448065	-0.03640777814446894
-1.1998230737958449	-0.04394623041138767
-1.2426037230670337	-0.05301520878551835
-1.2880654520993542	-0.06393860349054017
-1.3338175882337868	-0.07704030475013235
-1.3718514056258708	-0.09065169376247992
-1.4051622707904066	-0.10650647253674972
-1.4543916878899759	-0.14597170359259803
-1.4814819722127488	-0.19689301508840867
-1.490292228486714	-0.22532556918360191
-1.4957652575357405	-0.25634215365587204
-1.5	-0.30000000000000004
-1.5	-0.30000000000000004

==> data/data-non-conv/rg40.txt <==
-1.0018074180278833	1.0027366506844346
-1.0002165035336197	1.003031139912891
-0.998397714727799	1.0033578508928318
-0.9952585607329735	1.003919708607988
-0.9901210474671266	1.0048985568067743
-0.9806885002670257	1.0067982972221587
-0.9623740457460079	1.0101886366448025
-0.927231132035441	1.0157735285834555
-0.8665034740522886	1.02611964911769
-0.8288842921479656	1.034534720112568
-0.7883064254272916	1.0464576192076955
-0.7462878551622486	1.0635686737942944
-0.7043465626248189	1.0875482112635873
-0.6760497987434781	1.1085901301073064
-0.6490688575748971	1.1342913293865493
-0.6237991105498341	1.165162954091715
-0.611635093653881	1.1819403526838237
-0.6000000000000001	1.1999999999999997
-0.5898578867845607	1.2204740333253956
-0.5806180923083937	1.2419163729252531
-0.5638462881137261	1.2858012352486232
-0.5502119606864712	1.3301518089101192
-0.5391872241231382	1.3718297760608305
-0.5255721548975837	1.431936240959804
-0.5161782983807122	1.4717091336060957
-0.5124754394388967	1.481947846271503
-0.5094209133225329	1.4886471742030567
-0.5068883734551344	1.4935253385615563
-0.5047867587398638	1.49689880505519
-0.5023231697559747	1.5

==> data/data-non-conv/rg41.txt <==
-1.0023216638371015	1.0032586455928512
-1.0017749555231512	1.004614473855761
-1.0011771240480591	1.0060831451291388
-1.000117697131976	1.0086418832063422
-0.9982214224211836	1.0132859312846423
-0.9949100523805495	1.0216197545736538
-0.988631552259539	1.036896901365845
-0.9789552113615987	1.0596984986456306
-0.9636800410752596	1.0968449478900435
-0.9455127539420783	1.1406959015354956
-0.9192514994728544	1.1998478175392975
-0.9005296129223594	1.2383554900562341
-0.8791146178711936	1.2797513715940974
-0.8555243715466943	1.3216592418537085
-0.8302767311761979	1.361702880535888
-0.8037263992053465	1.3977169017454303
-0.7762280780797813	1.4275359195871307
-0.7291193779337096	1.463339291803627
-0.6829380549862228	1.4837774724401647
-0.6398090984857513	1.4943060635552596
-0.6192499427812206	1.4977533592268113
-0.6000000000000001	1.5
-0.6000000000000001	1.5

==> data/data-non-conv/rg42.txt <==
-0.00019433548270065694	-1.0028396513066642
-0.0007780435556459191	-1.0039360584732364
-0.0012307244470687218	-1.0049790661095446
-0.0019419847906106745	-1.006754335762326
-0.0030513647913692843	-1.0096290287063228
-0.004786224179486992	-1.0146499504453368
-0.00836141415207071	-1.0277797089563645
-0.014461776822168109	-1.0532857321327542
-0.02497938302796767	-1.1034708573633019
-0.03640777814446894	-1.1621141769448065
-0.04394623041138767	-1.1998230737958449
-0.05301520878551835	-1.2426037230670337
-0.06393860349054017	-1.2880654520993542
-0.07704030475013235	-1.3338175882337868
-0.09065169376247992	-1.3718514056258708
-0.10650647253674972	-1.4051622707904066
-0.14597170359259803	-1.4543916878899759
-0.19689301508840867	-1.4814819722127488
-0.22532556918360191	-1.490292228486714
-0.25634215365587204	-1.4957652575357405
-0.30000000000000004	-1.5
-0.30000000000000004	-1.5

==> data/data-non-conv/rg43.txt <==
-0.0005357744641377386	-1.0026782013804745
-0.0015985691165457062	-1.002898131348156
-0.0027615859750132555	-1.003167931078694
-0.004793097508742012	-1.0036880484756145
-0.008052204998426972	-1.0046105727109211
-0.013547333648054523	-1.0063519617509264
-0.022908523456383913	-1.0096486351171667
-0.036910631873128416	-1.0149890484611086
-0.05957449699428996	-1.024690902302975
-0.09602976573033294	-1.0432637685308608
-0.1315458407645651	-1.0641422950606445
-0.1779026373770573	-1.0955284637673235
-0.20529462560327413	-1.116435338279857
-0.23535156181201183	-1.1415112165973755
-0.26674097201200997	-1.1686715968173864
-0.30000000000000004	-1.2
-0.32400948363361043	-1.2293229488604183
-0.345629483762654	-1.260221691883861
-0.3660202596471011	-1.291156823583716
-0.38395258704235524	-1.3221647326363966
-0.4131907142502351	-1.3801023827650418
-0.4349935217507881	-1.4269228667414244
-0.457963143484297	-1.4721615855650472
-0.4721403923445041	-1.4931570734330435
-0.48049721544811486	-1.5

==> data/data-non-conv/rg44.txt <==
-0.0002646694918953727	-1.0025721778128491
-0.0013903533094106486	-1.0024551295729742
-0.0024198152253389676	-1.0023252532866596
-0.00419896010768677	-1.0020891675705046
-0.007243099819877024	-1.0016678302823465
-0.012552586157151182	-1.000851672420714
-0.022048597714189447	-0.999179323625552
-0.03529952061848306	-0.9966111526331113
-0.05659018588811483	-0.9919951000671176
-0.0906533797730916	-0.9833387221933939
-0.1261754120278604	-0.972999019863052
-0.1733456430953093	-0.9570658665129592
-0.23267761675714613	-0.932557642347188
-0.2652952908283839	-0.9177234261928828
-0.30000000000000004	-0.9
-0.3247795380672055	-0.8829828615768831
-0.347002219279794	-0.8648601705883001
-0.38620077982716516	-0.8268102109173003
-0.41576010627876503	-0.7858005639211788
-0.4375341976539297	-0.7432981478231702
-0.45291910660069734	-0.7010309236559162
-0.4640670093715592	-0.6605947312456643
-0.4724266123996981	-0.623626895927468
-0.47869850361127336	-0.591356043042145
-0.48684977376719657	-0.5452866310810067
-0.49070640285507056	-0.5223020917345769
-0.4924521656035611	-0.5106780449234198
-0.4933807455768585	-0.503672029690411
-0.49389514086516073	-0.4997413865681282
-0.49419527458499485	-0.49756663245056376
-0.4943716835185842	-0.49631560141961667
-0.4945298618274275	-0.49516924386336314

==> data/data-non-conv/rg45.txt <==
-0.0006034278050574468	-1.002108911245877
-0.0015757762451771196	-1.0010457009592542
-0.0025117454197265254	-0.999817788085924
-0.003987154923611714	-0.9976738881504648
-0.0066316009110284	-0.9937233676751284
-0.011024536659130377	-0.9870549701237148
-0.01828393869985972	-0.9741515950858295
-0.030435376235983965	-0.9464107996747935
-0.05090729055508651	-0.8947920447167997
-0.06598956254026597	-0.8602081084623674
-0.08548060207905314	-0.8217582196889794
-0.10148196718197147	-0.7941112560952688
-0.12022878783554902	-0.7656285133042918
-0.14198102817845837	-0.7368330762014297
-0.166998652349372	-0.7082480296720637
-0.19523953711065684	-0.6803709920738052
-0.22666155922467984	-0.6536995817642663
-0.26201362565689545	-0.6257836036771945
-0.30000000000000004	-0.6000000000000001
-0.32360303182878863	-0.5864672396511685
-0.34490248761356707	-0.574557444044196
-0.38275453278768845	-0.5537354546121305
-0.41180949667066513	-0.5382065263103986
-0.4336149786088003	-0.5266963186359521
-0.4608611453534143	-0.512384773442002
-0.4755139645921952	-0.5046944491257482
-0.4836246654319156	-0.5004157237443954
-0.48824536522736245	-0.49797055808406665
-0.4909646804741353	-0.4965325212757052
-0.492524451836602	-0.4957084298002488
-0.49391821318230933	-0.4949715989546921

==> data/data-non-conv/rg46.txt <==
-0.0003701709282900603	-0.0003701709282900603
-0.001122332036236339	-0.001122332036236339
-0.0019555750440044626	-0.0019555750440044626
-0.003401748909743538	-0.003401748909743538
-0.0059179297817438395	-0.0059179297817438395
-0.010311878874317226	-0.010311878874317226
-0.018059724995647296	-0.018059724995647296
-0.030353023797744974	-0.030353023797744974
-0.05136492172180019	-0.05136492172180019
-0.08735095945738451	-0.08735095945738451
-0.1173102447929827	-0.1173102447929827
-0.15616569365463076	-0.15616569365463076
-0.1792393091231244	-0.1792393091231244
-0.2047971554338936	-0.2047971554338936
-0.23159711716580056	-0.23159711716580056
-0.260511312065757	-0.260511312065757
-0.30000000000000004	-0.30000000000000004
-0.3219447247894766	-0.3219447247894766
-0.3419189698499314	-0.3419189698499314
-0.3777845689525696	-0.3777845689525696
-0.40599247435296815	-0.40599247435296815
-0.42771433477161497	-0.42771433477161497
-0.4564657585690998	-0.4564657585690998
-0.47311145608294586	-0.47311145608294586
-0.48277978912426567	-0.48277978912426567
-0.4880471996028217	-0.4880471996028217
-0.49098846034141863	-0.49098846034141863
-0.49255432754477463	-0.49255432754477463
-0.49341062543911746	-0.49341062543911746
-0.4942093527052149	-0.4942093527052149

==> data/data-non-conv/rg47.txt <==
-0.0007238301954508546	0.
-0.0021436925456604066	0.
-0.003780332915467148	0.
-0.006843909167675987	0.
-0.012398058378241095	0.
-0.022711067734196323	0.
-0.040432298246106	0.
-0.07090988501739821	0.
-0.09997660293671348	0.
-0.1397671790097364	0.
-0.1921830074949263	0.
-0.22170909942568465	0.
-0.25415607004666674	0.
-0.30000000000000004	0.
-0.32540038534817173	0.
-0.34810456874615053	0.
-0.3879928083734653	0.
-0.41778683751003987	0.
-0.4395160373233448	0.
-0.4641938990578214	0.
-0.47740381961352235	0.
-0.4847211230231004	0.
-0.48887780392538555	0.
-0.4913275479780713	0.
-0.4927318218966958	0.
-0.4939864385209894	0.

==> data/data-non-conv/rg48.txt <==
-0.0003701709282900996	0.00037017092829011775
-0.0011223320362363683	0.001122332036236377
-0.0019555750440045008	0.0019555750440045077
-0.003401748909743576	0.0034017489097435735
-0.005917929781743898	0.00591792978174388
-0.010311878874317311	0.010311878874317287
-0.01805972499564742	0.01805972499564738
-0.030353023797745134	0.030353023797745064
-0.05136492172180036	0.05136492172180025
-0.08735095945738461	0.08735095945738444
-0.1173102447929828	0.1173102447929826
-0.15616569365463084	0.15616569365463062
-0.17923930912312447	0.17923930912312425
-0.20479715543389365	0.20479715543389343
-0.23159711716580061	0.2315971171658004
-0.26051131206575706	0.26051131206575684
-0.30000000000000004	0.2999999999999998
-0.3219447247894766	0.3219447247894764
-0.3419189698499314	0.3419189698499312
-0.3777845689525697	0.37778456895256946
-0.4059924743529682	0.40599247435296804
-0.427714334771615	0.4277143347716149
-0.45646575856910027	0.4564657585691002
-0.47311145608294636	0.4731114560829463
-0.4827797891242661	0.48277978912426606
-0.48804719960282206	0.488047199602822
-0.4909884603414189	0.49098846034141885
-0.49255432754477485	0.49255432754477474
-0.4934106254391176	0.4934106254391175
-0.494209352705215	0.49420935270521493

==> data/data-non-conv/rg49.txt <==
-0.0006034278050574441	1.002108911245877
-0.0015757762451771243	1.0010457009592542
-0.002511745419726534	0.9998177880859239
-0.00398715492361173	0.9976738881504648
-0.006631600911028422	0.9937233676751284
-0.011024536659130401	0.9870549701237148
-0.01828393869985974	0.9741515950858295
-0.03043537623598399	0.9464107996747935
-0.05090729055508653	0.8947920447167999
-0.06598956254026599	0.8602081084623675
-0.08548060207905314	0.8217582196889796
-0.10148196718197147	0.7941112560952688
-0.12022878783554902	0.7656285133042918
-0.14198102817845837	0.7368330762014297
-0.166998652349372	0.7082480296720637
-0.19523953711065684	0.6803709920738052
-0.22666155922467984	0.6536995817642663
-0.26201362565689545	0.6257836036771945
-0.30000000000000004	0.6000000000000001
-0.3236030318287887	0.5864672396511685
-0.3449024876135671	0.5745574440441958
-0.3827545327876885	0.5537354546121304
-0.4118094966706652	0.5382065263103986
-0.4336149786088004	0.5266963186359521
-0.4608611453534143	0.512384773442002
-0.4755139645921952	0.5046944491257482
-0.4836246654319156	0.5004157237443954
-0.4882453652273625	0.4979705580840666
-0.4909646804741353	0.49653252127570513
-0.49252445183660193	0.49570842980024876
-0.4939182131823093	0.49497159895469206

==> data/data-non-conv/rg5.txt <==
-1.0028396513066642	0.00019433548270061764
-1.0039360584732364	0.0007780435556458809
-1.0049790661095446	0.0012307244470686734
-1.0067543357623259	0.001941984790610581
-1.0096290287063223	0.0030513647913691074
-1.0146499504453357	0.004786224179486679
-1.0277797089563623	0.00836141415207016
-1.0532857321327496	0.01446177682216713
-1.103470857363293	0.02497938302796592
-1.1621141769447982	0.036407778144467245
-1.1998230737958377	0.04394623041138615
-1.242603723067029	0.053015208785517146
-1.2880654520993522	0.06393860349053948
-1.3338175882337875	0.07704030475013245
-1.3718514056258713	0.09065169376248
-1.405162270790407	0.1065064725367498
-1.454391687889976	0.14597170359259806
-1.4814819722127488	0.19689301508840862
-1.490292228486714	0.2253255691836018
-1.4957652575357405	0.2563421536558719
-1.5	0.2999999999999998
-1.5	0.2999999999999998

==> data/data-non-conv/rg50.txt <==
-0.00026466949189537744	1.0025721778128491
-0.0013903533094106748	1.0024551295729742
-0.0024198152253390144	1.0023252532866596
-0.004198960107686854	1.0020891675705046
-0.007243099819877162	1.0016678302823465
-0.012552586157151411	1.000851672420714
-0.022048597714189842	0.9991793236255518
-0.03529952061848352	0.9966111526331111
-0.05659018588811528	0.9919951000671174
-0.09065337977309182	0.9833387221933939
-0.12617541202786062	0.9729990198630519
-0.17334564309530948	0.9570658665129591
-0.2326776167571462	0.9325576423471879
-0.26529529082838393	0.9177234261928827
-0.30000000000000004	0.8999999999999999
-0.3247795380672055	0.882982861576883
-0.347002219279794	0.8648601705883
-0.3862007798271652	0.8268102109173002
-0.4157601062787651	0.7858005639211787
-0.4375341976539298	0.7432981478231699
-0.45291910660069745	0.7010309236559158
-0.46406700937155937	0.6605947312456635
-0.4724266123996982	0.6236268959274671
-0.47869850361127353	0.5913560430421441
-0.4868497737671967	0.5452866310810061
-0.4907064028550706	0.5223020917345764
-0.49245216560356114	0.5106780449234195
-0.4933807455768585	0.5036720296904109
-0.49389514086516073	0.4997413865681282
-0.49419527458499485	0.4975666324505638
-0.4943716835185841	0.4963156014196167
-0.4945298618274274	0.4951692438633632

==> data/data-non-conv/rg51.txt <==
-0.0005357744641377718	1.0026782013804747
-0.001598569116545837	1.0028981313481562
-0.0027615859750134914	1.0031679310786943
-0.0047930975087424514	1.0036880484756145
-0.008052204998427626	1.004610572710921
-0.013547333648055488	1.0063519617509262
-0.022908523456385332	1.009648635117167
-0.03691063187312999	1.014989048461109
-0.05957449699429128	1.0246909023029758
-0.09602976573033298	1.0432637685308608
-0.13154584076456516	1.0641422950606445
-0.17790263737705736	1.0955284637673235
-0.20529462560327416	1.116435338279857
-0.23535156181201186	1.1415112165973755
-0.26674097201200997	1.1686715968173864
-0.30000000000000004	1.1999999999999997
-0.32400948363361043	1.229322948860418
-0.34562948376265396	1.2602216918838605
-0.36602025964710105	1.2911568235837154
-0.3839525870423552	1.3221647326363961
-0.41319071425023507	1.3801023827650414
-0.43499352175078804	1.426922866741424
-0.45796314348429695	1.472161585565047
-0.47214039234450406	1.4931570734330435
-0.48049721544811513	1.5

==> data/data-non-conv/rg52.txt <==
-0.0001943354827006891	1.0028396513066642
-0.0007780435556458835	1.0039360584732364
-0.001230724447068688	1.0049790661095448
-0.001941984790610604	1.006754335762326
-0.0030513647913691486	1.0096290287063225
-0.004786224179486739	1.0146499504453361
-0.008361414152070187	1.0277797089563625
-0.014461776822167073	1.0532857321327493
-0.024979383027965634	1.1034708573632914
-0.036407778144466954	1.1621141769447967
-0.04394623041138587	1.1998230737958366
-0.05301520878551691	1.2426037230670282
-0.06393860349053931	1.2880654520993517
-0.07704030475013238	1.3338175882337875
-0.09065169376247995	1.3718514056258713
-0.10650647253674975	1.405162270790407
-0.14597170359259806	1.454391687889976
-0.19689301508840867	1.4814819722127488
-0.22532556918360191	1.490292228486714
-0.25634215365587204	1.4957652575357405
-0.30000000000000004	1.5
-0.30000000000000004	1.5

==> data/data-non-conv/rg53.txt <==
0.	-1.0033323054731427
0.	-1.0048265617298129
0.	-1.0065034217398316
0.	-1.009423124398554
0.	-1.0143410235675119
0.	-1.023111691146787
0.	-1.0391429298400254
0.	-1.0693081458310814
0.	-1.091346059961433
0.	-1.1201135640002173
0.	-1.1568817969054965
0.	-1.1774056808112714
0.	-1.2
0.	-1.2010508538681255
0.	-1.2021052862404373
0.	-1.2031632760906334
0.	-1.2042248017982753
0.	-1.2052898411446724
0.	-1.2074268668120904
0.	-1.2095776907809688
0.	-1.2117421168899203
0.	-1.2340620836438772
0.	-1.2574417800089843
0.	-1.281518609408546
0.	-1.3262474902181043
0.	-1.3685986117126783
0.	-1.406278311713316
0.	-1.436992928041066
0.	-1.4766067493033548
0.	-1.4896790934351898
0.	-1.496179285309474
0.	-1.4996846919034672
0.	-1.5

==> data/data-non-conv/rg54.txt <==
0.	-1.0019341665206851
0.	-1.0005846155887035
0.	-0.999107359298683
0.	-0.9965494085404758
0.	-0.9920343838555493
0.	-0.9838022925961643
0.	-0.9735382721367087
0.	-0.9576112733313286
0.	-0.9329295625929028
0.	-0.9179463729591294
0.	-0.9
0.	-0.8642183393160812
0.	-0.8247717730922375
0.	-0.7846220048449828
0.	-0.7430658325509061
0.	-0.7016771726453808
0.	-0.6620299415637805
0.	-0.6253547349415463
0.	-0.5928821484141191
0.	-0.5439428145710964
0.	-0.5193470827287143
0.	-0.5082860144167989
0.	-0.5029853867905726
0.	-0.49941214924105376
0.	-0.49728193469306115
0.	-0.4961292030613233
0.	-0.4948997447515772

==> data/data-non-conv/rg55.txt <==
0.	-1.001981220977962
0.	-1.0007447052416238
0.	-0.9993543961558856
0.	-0.9972412850990493
0.	-0.9936594569767558
0.	-0.9875322180967714
0.	-0.9831286603081393
0.	-0.9774357060646401
0.	-0.970198430776347
0.	-0.9606948640852861
0.	-0.9284457093348413
0.	-0.8803890625112433
0.	-0.8485479398555063
0.	-0.8139084787764448
0.	-0.7774178669710117
0.	-0.7400232921361596
0.	-0.7028755956238979
0.	-0.667125618786236
0.	-0.632074501785874
0.	-0.6000000000000001
0.	-0.5844397840434582
0.	-0.5710355777346751
0.	-0.548151815368682
0.	-0.5320234726406216
0.	-0.5207175975888567
0.	-0.5091574309150781
0.	-0.5029037865857753
0.	-0.49939424324959375
0.	-0.4973706281464599
0.	-0.49618796146134037
0.	-0.49512690989075375

==> data/data-non-conv/rg56.txt <==
0.	-0.0007238301954508546
0.	-0.0021436925456604066
0.	-0.003780332915467148
0.	-0.006843909167675987
0.	-0.012398058378241095
0.	-0.022711067734196323
0.	-0.040432298246106
0.	-0.07090988501739821
0.	-0.09997660293671348
0.	-0.1397671790097364
0.	-0.1921830074949263
0.	-0.22170909942568465
0.	-0.25415607004666674
0.	-0.30000000000000004
0.	-0.32540038534817173
0.	-0.34810456874615053
0.	-0.3879928083734653
0.	-0.41778683751003987
0.	-0.4395160373233448
0.	-0.4641938990578214
0.	-0.47740381961352235
0.	-0.4847211230231004
0.	-0.48887780392538555
0.	-0.4913275479780713
0.	-0.4927318218966958
0.	-0.4939864385209894

==> data/data-non-conv/rg57.txt <==
0.	0.0007238301954509044
0.	0.0021436925456604296
0.	0.0037803329154671326
0.	0.006843909167675793
0.	0.01239805837824083
0.	0.022711067734196046
0.	0.04043229824610577
0.	0.07090988501739821
0.	0.09997660293671345
0.	0.13976717900973634
0.	0.19218300749492626
0.	0.2217090994256846
0.	0.2541560700466667
0.	0.2999999999999998
0.	0.32540038534817156
0.	0.34810456874615037
0.	0.38799280837346517
0.	0.4177868375100398
0.	0.43951603732334477
0.	0.46419389905782044
0.	0.47740381961352146
0.	0.4847211230230997
0.	0.4888778039253852
0.	0.4913275479780711
0.	0.4927318218966956
0.	0.4939864385209894

==> data/data-non-conv/rg58.txt <==
0.	1.0019812209779622
0.	1.000744705241624
0.	0.9993543961558857
0.	0.9972412850990495
0.	0.9936594569767561
0.	0.9875322180967716
0.	0.9831286603081395
0.	0.9774357060646405
0.	0.9701984307763474
0.	0.9606948640852865
0.	0.9284457093348415
0.	0.8803890625112433
0.	0.8485479398555061
0.	0.8139084787764447
0.	0.7774178669710116
0.	0.7400232921361595
0.	0.7028755956238979
0.	0.667125618786236
0.	0.632074501785874
0.	0.6000000000000001
0.	0.5844397840434582
0.	0.5710355777346751
0.	0.548151815368682
0.	0.5320234726406216
0.	0.5207175975888567
0.	0.5091574309150779
0.	0.5029037865857751
0.	0.49939424324959364
0.	0.4973706281464598
0.	0.4961879614613403
0.	0.49512690989075364

==> data/data-non-conv/rg59.txt <==
0.	1.0019341665206851
0.	1.0005846155887037
0.	0.9991073592986831
0.	0.9965494085404758
0.	0.9920343838555492
0.	0.9838022925961643
0.	0.9735382721367087
0.	0.9576112733313286
0.	0.9329295625929028
0.	0.9179463729591293
0.	0.8999999999999999
0.	0.8642183393160812
0.	0.8247717730922375
0.	0.7846220048449827
0.	0.743065832550906
0.	0.7016771726453805
0.	0.6620299415637804
0.	0.6253547349415463
0.	0.592882148414119
0.	0.5439428145710968
0.	0.5193470827287148
0.	0.5082860144167992
0.	0.5029853867905727
0.	0.49941214924105376
0.	0.4972819346930611
0.	0.4961292030613231
0.	0.4948997447515771

==> data/data-non-conv/rg6.txt <==
-1.0032586455928512	1.0023216638371013
-1.0046144738557607	1.001774955523151
-1.0060831451291385	1.001177124048059
-1.0086418832063417	1.000117697131976
-1.0132859312846418	0.9982214224211836
-1.0216197545736534	0.9949100523805495
-1.0368969013658447	0.988631552259539
-1.0596984986456306	0.9789552113615987
-1.0968449478900435	0.9636800410752596
-1.140695901535496	0.9455127539420785
-1.1998478175392975	0.9192514994728544
-1.2383554900562341	0.9005296129223593
-1.2797513715940974	0.8791146178711935
-1.3216592418537085	0.8555243715466941
-1.361702880535888	0.8302767311761978
-1.3977169017454303	0.8037263992053463
-1.4275359195871307	0.7762280780797812
-1.463339291803627	0.7291193779337096
-1.4837774724401647	0.6829380549862228
-1.4943060635552596	0.6398090984857513
-1.4977533592268113	0.6192499427812206
-1.5	0.6000000000000001
-1.5	0.6000000000000001

==> data/data-non-conv/rg60.txt <==
0.	1.003332305473143
0.	1.004826561729813
0.	1.0065034217398316
0.	1.0094231243985539
0.	1.0143410235675114
0.	1.0231116911467866
0.	1.039142929840025
0.	1.0693081458310811
0.	1.0913460599614329
0.	1.120113564000217
0.	1.1568817969054963
0.	1.1774056808112712
0.	1.1999999999999997
0.	1.2010508538681253
0.	1.202105286240437
0.	1.2031632760906332
0.	1.204224801798275
0.	1.2052898411446722
0.	1.2074268668120902
0.	1.2095776907809683
0.	1.2117421168899198
0.	1.2340620836438765
0.	1.2574417800089837
0.	1.2815186094085453
0.	1.3262474902181038
0.	1.368598611712678
0.	1.406278311713316
0.	1.4369929280410663
0.	1.476606749303355
0.	1.4896790934351896
0.	1.496179285309474
0.	1.4996846919034672
0.	1.5

==> data/data-non-conv/rg61.txt <==
0.00019433548270061764	-1.0028396513066642
0.0007780435556458809	-1.0039360584732364
0.0012307244470686734	-1.0049790661095446
0.001941984790610581	-1.0067543357623259
0.0030513647913691074	-1.0096290287063223
0.004786224179486679	-1.0146499504453357
0.00836141415207016	-1.0277797089563623
0.01446177682216713	-1.0532857321327496
0.02497938302796592	-1.103470857363293
0.036407778144467245	-1.1621141769447982
0.04394623041138615	-1.1998230737958377
0.053015208785517146	-1.242603723067029
0.06393860349053948	-1.2880654520993522
0.07704030475013245	-1.3338175882337875
0.09065169376248	-1.3718514056258713
0.1065064725367498	-1.405162270790407
0.14597170359259806	-1.454391687889976
0.19689301508840862	-1.4814819722127488
0.2253255691836018	-1.490292228486714
0.2563421536558719	-1.4957652575357405
0.2999999999999998	-1.5
0.2999999999999998	-1.5

==> data/data-non-conv/rg62.txt <==
0.0005357744641377784	-1.0026782013804745
0.0015985691165458248	-1.002898131348156
0.0027615859750134697	-1.003167931078694
0.004793097508742395	-1.0036880484756145
0.008052204998427567	-1.0046105727109211
0.01354733364805544	-1.0063519617509264
0.022908523456385388	-1.009648635117167
0.03691063187313005	-1.014989048461109
0.0595744969942913	-1.0246909023029758
0.09602976573033291	-1.043263768530861
0.13154584076456505	-1.0641422950606447
0.1779026373770572	-1.0955284637673237
0.20529462560327402	-1.1164353382798573
0.2353515618120117	-1.1415112165973758
0.2667409720120098	-1.1686715968173866
0.2999999999999998	-1.2
0.32400948363361026	-1.2293229488604183
0.34562948376265384	-1.260221691883861
0.36602025964710094	-1.291156823583716
0.38395258704235513	-1.3221647326363968
0.413190714250235	-1.380102382765042
0.434993521750788	-1.4269228667414247
0.4579631434842969	-1.4721615855650472
0.472140392344504	-1.4931570734330435
0.4804972154481148	-1.5

==> data/data-non-conv/rg63.txt <==
0.00026466949189537966	-1.0025721778128491
0.001390353309410679	-1.0024551295729742
0.0024198152253390092	-1.0023252532866596
0.004198960107686805	-1.0020891675705046
0.00724309981987706	-1.0016678302823465
0.01255258615715123	-1.000851672420714
0.022048597714189513	-0.999179323625552
0.03529952061848314	-0.9966111526331113
0.0565901858881149	-0.9919951000671176
0.09065337977309162	-0.9833387221933939
0.1261754120278604	-0.972999019863052
0.17334564309530925	-0.9570658665129592
0.232677616757146	-0.932557642347188
0.2652952908283837	-0.9177234261928828
0.2999999999999998	-0.9
0.3247795380672053	-0.8829828615768831
0.3470022192797938	-0.8648601705883001
0.386200779827165	-0.8268102109173003
0.4157601062787649	-0.7858005639211788
0.43753419765392965	-0.7432981478231702
0.4529191066006974	-0.7010309236559158
0.4640670093715593	-0.6605947312456635
0.4724266123996982	-0.6236268959274669
0.47869850361127353	-0.5913560430421438
0.4868497737671967	-0.5452866310810058
0.4907064028550706	-0.5223020917345763
0.4924521656035611	-0.5106780449234195
0.49338074557685846	-0.5036720296904108
0.49389514086516073	-0.4997413865681281
0.49419527458499485	-0.4975666324505638
0.4943716835185841	-0.4963156014196167
0.4945298618274274	-0.49516924386336314

==> data/data-non-conv/rg64.txt <==
0.0006034278050574175	-1.002108911245877
0.0015757762451771322	-1.0010457009592542
0.002511745419726538	-0.9998177880859238
0.003987154923611721	-0.9976738881504646
0.00663160091102842	-0.9937233676751283
0.011024536659130415	-0.9870549701237147
0.018283938699859788	-0.9741515950858293
0.030435376235984034	-0.9464107996747931
0.05090729055508657	-0.8947920447167994
0.065989562540266	-0.8602081084623672
0.08548060207905313	-0.8217582196889792
0.10148196718197143	-0.7941112560952686
0.12022878783554898	-0.7656285133042916
0.1419810281784583	-0.7368330762014296
0.16699865234937192	-0.7082480296720636
0.19523953711065678	-0.6803709920738052
0.22666155922467973	-0.6536995817642663
0.2620136256568953	-0.6257836036771945
0.2999999999999998	-0.6000000000000001
0.3236030318287884	-0.5864672396511685
0.34490248761356684	-0.574557444044196
0.38275453278768823	-0.5537354546121305
0.41180949667066497	-0.5382065263103987
0.43361497860880016	-0.5266963186359521
0.4608611453534142	-0.5123847734420018
0.47551396459219514	-0.504694449125748
0.48362466543191557	-0.5004157237443952
0.48824536522736245	-0.4979705580840666
0.4909646804741353	-0.49653252127570513
0.49252445183660193	-0.4957084298002488
0.4939182131823092	-0.4949715989546921

==> data/data-non-conv/rg65.txt <==
0.00037017092829011775	-0.0003701709282900996
0.001122332036236377	-0.0011223320362363683
0.0019555750440045077	-0.0019555750440045008
0.0034017489097435735	-0.003401748909743576
0.00591792978174388	-0.005917929781743898
0.010311878874317287	-0.010311878874317311
0.01805972499564738	-0.01805972499564742
0.030353023797745064	-0.030353023797745134
0.05136492172180025	-0.05136492172180036
0.08735095945738444	-0.08735095945738461
0.1173102447929826	-0.1173102447929828
0.15616569365463062	-0.15616569365463084
0.17923930912312425	-0.17923930912312447
0.20479715543389343	-0.20479715543389365
0.2315971171658004	-0.23159711716580061
0.26051131206575684	-0.26051131206575706
0.2999999999999998	-0.30000000000000004
0.3219447247894764	-0.3219447247894766
0.3419189698499312	-0.3419189698499314
0.37778456895256946	-0.3777845689525697
0.40599247435296804	-0.4059924743529682
0.4277143347716149	-0.427714334771615
0.4564657585691002	-0.45646575856910027
0.4731114560829463	-0.47311145608294636
0.48277978912426606	-0.4827797891242661
0.488047199602822	-0.48804719960282206
0.49098846034141885	-0.4909884603414189
0.49255432754477474	-0.49255432754477485
0.4934106254391175	-0.4934106254391176
0.49420935270521493	-0.494209352705215

==> data/data-non-conv/rg66.txt <==
0.0007238301954509044	0.
0.0021436925456604296	0.
0.0037803329154671326	0.
0.006843909167675793	0.
0.01239805837824083	0.
0.022711067734196046	0.
0.04043229824610577	0.
0.07090988501739821	0.
0.09997660293671345	0.
0.13976717900973634	0.
0.19218300749492626	0.
0.2217090994256846	0.
0.2541560700466667	0.
0.2999999999999998	0.
0.32540038534817156	0.
0.34810456874615037	0.
0.38799280837346517	0.
0.4177868375100398	0.
0.43951603732334477	0.
0.46419389905782044	0.
0.47740381961352146	0.
0.4847211230230997	0.
0.4888778039253852	0.
0.4913275479780711	0.
0.4927318218966956	0.
0.4939864385209894	0.

==> data/data-non-conv/rg67.txt <==
0.0003701709282900695	0.0003701709282900695
0.0011223320362364199	0.0011223320362364199
0.001955575044004563	0.001955575044004563
0.003401748909743619	0.003401748909743619
0.005917929781743931	0.005917929781743931
0.010311878874317322	0.010311878874317322
0.018059724995647355	0.018059724995647355
0.030353023797745043	0.030353023797745043
0.05136492172180027	0.05136492172180027
0.0873509594573846	0.0873509594573846
0.11731024479298276	0.11731024479298276
0.15616569365463076	0.15616569365463076
0.17923930912312436	0.17923930912312436
0.2047971554338935	0.2047971554338935
0.23159711716580045	0.23159711716580045
0.26051131206575684	0.26051131206575684
0.2999999999999998	0.2999999999999998
0.3219447247894764	0.3219447247894764
0.3419189698499312	0.3419189698499312
0.37778456895256946	0.37778456895256946
0.40599247435296804	0.40599247435296804
0.4277143347716149	0.4277143347716149
0.45646575856910054	0.45646575856910054
0.4731114560829467	0.4731114560829467
0.4827797891242664	0.4827797891242664
0.4880471996028223	0.4880471996028223
0.49098846034141896	0.49098846034141896
0.4925543275447748	0.4925543275447748
0.4934106254391175	0.4934106254391175
0.49420935270521493	0.49420935270521493

==> data/data-non-conv/rg68.txt <==
0.0006034278050573781	1.002108911245877
0.0015757762451771144	1.0010457009592542
0.002511745419726517	0.9998177880859238
0.003987154923611704	0.9976738881504646
0.0066316009110284	0.9937233676751283
0.011024536659130392	0.9870549701237146
0.01828393869985979	0.9741515950858292
0.030435376235984055	0.946410799674793
0.05090729055508659	0.8947920447167994
0.06598956254026603	0.8602081084623672
0.08548060207905313	0.8217582196889792
0.10148196718197143	0.7941112560952686
0.12022878783554898	0.7656285133042916
0.14198102817845829	0.7368330762014296
0.16699865234937192	0.7082480296720636
0.19523953711065678	0.6803709920738052
0.22666155922467973	0.6536995817642663
0.2620136256568953	0.6257836036771945
0.2999999999999998	0.6000000000000001
0.32360303182878847	0.5864672396511685
0.3449024876135669	0.5745574440441958
0.3827545327876883	0.5537354546121304
0.41180949667066497	0.5382065263103986
0.43361497860880016	0.5266963186359521
0.4608611453534141	0.512384773442002
0.475513964592195	0.5046944491257482
0.4836246654319155	0.5004157237443954
0.48824536522736234	0.49797055808406665
0.49096468047413516	0.4965325212757052
0.4925244518366019	0.4957084298002488
0.4939182131823092	0.494971598954692

==> data/data-non-conv/rg69.txt <==
0.00026466949189536676	1.0025721778128494
0.0013903533094106362	1.0024551295729744
0.0024198152253389654	1.0023252532866598
0.004198960107686838	1.0020891675705046
0.007243099819877125	1.0016678302823465
0.01255258615715132	1.000851672420714
0.022048597714189613	0.999179323625552
0.035299520618483245	0.9966111526331113
0.05659018588811499	0.9919951000671176
0.09065337977309162	0.9833387221933939
0.1261754120278604	0.972999019863052
0.17334564309530925	0.9570658665129591
0.232677616757146	0.9325576423471879
0.2652952908283837	0.9177234261928827
0.2999999999999998	0.8999999999999999
0.3247795380672053	0.882982861576883
0.3470022192797938	0.8648601705883
0.386200779827165	0.8268102109173002
0.4157601062787649	0.7858005639211787
0.43753419765392965	0.74329814782317
0.45291910660069756	0.7010309236559158
0.4640670093715594	0.6605947312456631
0.4724266123996983	0.6236268959274666
0.47869850361127364	0.5913560430421435
0.48684977376719674	0.5452866310810055
0.4907064028550707	0.5223020917345761
0.4924521656035612	0.5106780449234193
0.4933807455768585	0.5036720296904107
0.4938951408651608	0.499741386568128
0.49419527458499485	0.49756663245056376
0.4943716835185842	0.4963156014196167
0.4945298618274275	0.4951692438633632

==> data/data-non-conv/rg7.txt <==
-1.00333535284085	1.0025677735709666
-1.0048657683370879	1.0025173374026335
-1.0064996680843004	1.0024631442493261
-1.0092619947379997	1.0023696240993751
-1.0143651800134412	1.0021980971063087
-1.0242028342376954	1.001882651282769
-1.040141490931487	1.0013633430760143
-1.0653860471797814	1.0004092105886504
-1.1084554856922622	0.9988089807266965
-1.1409806709866293	0.997673755236891
-1.1813947574499366	0.9961856714548762
-1.24445220436114	0.9933976451672173
-1.279048511990638	0.9915778107449893
-1.3142350984056852	0.9894048605211428
-1.34844652344447	0.9868128878584983
-1.380117346945182	0.9837359861198757
-1.4404372032387573	0.9734608758156204
-1.4753972728606608	0.9575327354819372
-1.4920518693667557	0.932875891469468
-1.497046651561231	0.9179141663729284
-1.5	0.8999999999999999
-1.5	0.8999999999999999

==> data/data-non-conv/rg70.txt <==
0.0005357744641377447	1.0026782013804747
0.0015985691165457214	1.0028981313481562
0.0027615859750132854	1.0031679310786943
0.00479309750874209	1.0036880484756145
0.008052204998427083	1.0046105727109211
0.013547333648054657	1.0063519617509264
0.022908523456384066	1.0096486351171667
0.03691063187312861	1.0149890484611086
0.05957449699429017	1.0246909023029753
0.09602976573033309	1.043263768530861
0.13154584076456524	1.0641422950606447
0.17790263737705736	1.0955284637673237
0.20529462560327416	1.116435338279857
0.2353515618120118	1.1415112165973758
0.26674097201200986	1.1686715968173864
0.2999999999999998	1.1999999999999997
0.3240094836336102	1.229322948860418
0.3456294837626538	1.2602216918838607
0.3660202596471009	1.2911568235837159
0.383952587042355	1.3221647326363966
0.41319071425023496	1.3801023827650418
0.4349935217507879	1.4269228667414244
0.45796314348429684	1.4721615855650472
0.47214039234450395	1.4931570734330435
0.48049721544811475	1.5

==> data/data-non-conv/rg71.txt <==
0.00019433548270065233	1.0028396513066642
0.0007780435556459124	1.0039360584732364
0.0012307244470687317	1.0049790661095446
0.001941984790610685	1.006754335762326
0.0030513647913693073	1.009629028706323
0.004786224179487047	1.0146499504453372
0.008361414152070566	1.0277797089563638
0.014461776822167472	1.053285732132751
0.024979383027965853	1.1034708573632925
0.03640777814446717	1.1621141769447978
0.04394623041138608	1.1998230737958373
0.05301520878551709	1.2426037230670286
0.06393860349053945	1.2880654520993517
0.07704030475013245	1.3338175882337875
0.09065169376248	1.3718514056258713
0.1065064725367498	1.405162270790407
0.14597170359259806	1.454391687889976
0.19689301508840862	1.4814819722127488
0.2253255691836018	1.490292228486714
0.2563421536558719	1.4957652575357405
0.2999999999999998	1.5
0.2999999999999998	1.5

==> data/data-non-conv/rg72.txt <==
1.0023216638371013	-1.0032586455928512
1.001774955523151	-1.0046144738557607
1.001177124048059	-1.0060831451291385
1.000117697131976	-1.0086418832063417
0.9982214224211836	-1.0132859312846418
0.9949100523805495	-1.0216197545736534
0.988631552259539	-1.0368969013658447
0.9789552113615987	-1.0596984986456306
0.9636800410752596	-1.0968449478900435
0.9455127539420785	-1.140695901535496
0.9192514994728544	-1.1998478175392975
0.9005296129223593	-1.2383554900562341
0.8791146178711935	-1.2797513715940974
0.8555243715466941	-1.3216592418537085
0.8302767311761978	-1.361702880535888
0.8037263992053463	-1.3977169017454303
0.7762280780797812	-1.4275359195871307
0.7291193779337096	-1.463339291803627
0.6829380549862228	-1.4837774724401647
0.6398090984857513	-1.4943060635552596
0.6192499427812206	-1.4977533592268113
0.6000000000000001	-1.5
0.6000000000000001	-1.5

==> data/data-non-conv/rg73.txt <==
1.001807418027884	-1.0027366506844344
1.0002165035336197	-1.0030311399128908
0.998397714727799	-1.0033578508928316
0.9952585607329735	-1.003919708607988
0.9901210474671266	-1.004898556806774
0.9806885002670256	-1.0067982972221587
0.9623740457460078	-1.0101886366448025
0.927231132035441	-1.0157735285834557
0.8665034740522886	-1.0261196491176905
0.8288842921479656	-1.0345347201125683
0.7883064254272916	-1.0464576192076958
0.7462878551622486	-1.0635686737942947
0.7043465626248189	-1.0875482112635875
0.6760497987434781	-1.1085901301073067
0.6490688575748971	-1.1342913293865495
0.6237991105498341	-1.1651629540917152
0.611635093653881	-1.181940352683824
0.6000000000000001	-1.2
0.5898578867845607	-1.2204740333253958
0.5806180923083937	-1.2419163729252534
0.5638462881137261	-1.2858012352486234
0.5502119606864712	-1.3301518089101194
0.5391872241231382	-1.3718297760608307
0.525572154897584	-1.4319362409598027
0.5161782983807126	-1.4717091336060937
0.5124754394388972	-1.4819478462715012
0.5094209133225333	-1.4886471742030554
0.5068883734551347	-1.4935253385615552
0.5047867587398641	-1.496898805055189
0.5023231697559744	-1.5

==> data/data-non-conv/rg74.txt <==
1.0020406869162612	-1.002558170754405
1.000921284554626	-1.0024884737063637
0.9997073475666625	-1.0024105695300012
0.997553606747618	-1.0022755720616066
0.9936158417068851	-1.0020452722158428
0.986799759681191	-1.0016452775694233
0.9762859534857905	-1.0009155255375364
0.9524368700681043	-0.9989075403971672
0.9003968169694774	-0.993988505976994
0.863960491617706	-0.990101517924278
0.8228682870346496	-0.9848608715421948
0.7785018183852639	-0.9777902823328146
0.7327570545189797	-0.9677753578108722
0.6967472107393611	-0.9566025533895557
0.6622155532317837	-0.9419603595382963
0.6300257308972513	-0.922885644925437
0.6146112999047263	-0.912109190890623
0.6000000000000001	-0.9
0.5876551235650742	-0.8855919057661785
0.5766563717873855	-0.8703640808095701
0.5571666812607121	-0.8385031044902755
0.5421691995345288	-0.8041964231357656
0.5306987644903406	-0.7682826501745401
0.5206020159821004	-0.7262227527243865
0.5134363824903178	-0.6850164111965477
0.5084466403237786	-0.6460158488187735
0.5048775657912692	-0.6105732888188138
0.5003934473947987	-0.5565096212919495
0.49792246164354215	-0.5276330414891179
0.4964438223409286	-0.512978314952333
0.49562035400031407	-0.5051583301061149
0.49519164005028954	-0.5007692685018135
0.4949440977851177	-0.4981162822911141
0.4948001765161708	-0.49659880282346425
0.49467066189509296	-0.4952671235811158

==> data/data-non-conv/rg75.txt <==
1.0021438989437375	-1.0021438989437375
1.001222918823949	-1.001222918823949
1.0002290732873418	-1.0002290732873418
0.9985132857015134	-0.9985132857015134
0.9953921098687231	-0.9953921098687231
0.9896147376363853	-0.9896147376363853
0.9844505413194578	-0.9844505413194578
0.9772205312328224	-0.9772205312328223
0.9673659537866699	-0.9673659537866699
0.9534701570108056	-0.9534701570108056
0.9321917001648147	-0.9321917001648148
0.903157721774708	-0.9031577217747082
0.8681995649361166	-0.8681995649361168
0.8291485727446707	-0.8291485727446709
0.8003500371425225	-0.8003500371425227
0.7705090437994623	-0.7705090437994625
0.7402283259850299	-0.74022832598503
0.7101106169687645	-0.7101106169687647
0.6807380877189286	-0.6807380877189286
0.6526929092037842	-0.6526929092037842
0.6253114060559855	-0.6253114060559855
0.6000000000000001	-0.6000000000000001
0.5885710651941806	-0.5885710651941806
0.5782927415160288	-0.5782927415160288
0.5598939136846699	-0.5598939136846699
0.5454020667047366	-0.5454020667047366
0.5340544125890034	-0.5340544125890034
0.5163553299323602	-0.5163553299323601
0.5068815463143982	-0.5068815463143981
0.5016565035793152	-0.5016565035793152
0.4986913281184162	-0.4986913281184162
0.49694244092696355	-0.49694244092696355
0.4959401767444709	-0.4959401767444709
0.49504798805176614	-0.4950479880517662

==> data/data-non-conv/rg76.txt <==
1.002108911245877	-0.0006034278050574441
1.0010457009592542	-0.0015757762451771243
0.9998177880859239	-0.002511745419726534
0.9976738881504648	-0.00398715492361173
0.9937233676751284	-0.006631600911028422
0.9870549701237148	-0.011024536659130401
0.9741515950858295	-0.01828393869985974
0.9464107996747935	-0.03043537623598399
0.8947920447167999	-0.05090729055508653
0.8602081084623675	-0.06598956254026599
0.8217582196889796	-0.08548060207905314
0.7941112560952688	-0.10148196718197147
0.7656285133042918	-0.12022878783554902
0.7368330762014297	-0.14198102817845837
0.7082480296720637	-0.166998652349372
0.6803709920738052	-0.19523953711065684
0.6536995817642663	-0.22666155922467984
0.6257836036771945	-0.26201362565689545
0.6000000000000001	-0.30000000000000004
0.5864672396511685	-0.3236030318287887
0.5745574440441958	-0.3449024876135671
0.5537354546121304	-0.3827545327876885
0.5382065263103986	-0.4118094966706652
0.5266963186359521	-0.4336149786088004
0.512384773442002	-0.4608611453534143
0.5046944491257482	-0.4755139645921952
0.5004157237443954	-0.4836246654319156
0.4979705580840666	-0.4882453652273625
0.49653252127570513	-0.4909646804741353
0.49570842980024876	-0.49252445183660193
0.49497159895469206	-0.4939182131823093

==> data/data-non-conv/rg77.txt <==
1.0019812209779622	0.
1.000744705241624	0.
0.9993543961558857	0.
0.9972412850990495	0.
0.9936594569767561	0.
0.9875322180967716	0.
0.9831286603081395	0.
0.9774357060646405	0.
0.9701984307763474	0.
0.9606948640852865	0.
0.9284457093348415	0.
0.8803890625112433	0.
0.8485479398555061	0.
0.8139084787764447	0.
0.7774178669710116	0.
0.7400232921361595	0.
0.7028755956238979	0.
0.667125618786236	0.
0.632074501785874	0.
0.6000000000000001	0.
0.5844397840434582	0.
0.5710355777346751	0.
0.548151815368682	0.
0.5320234726406216	0.
0.5207175975888567	0.
0.5091574309150779	0.
0.5029037865857751	0.
0.49939424324959364	0.
0.4973706281464598	0.
0.4961879614613403	0.
0.49512690989075364	0.

==> data/data-non-conv/rg78.txt <==
1.002108911245877	0.0006034278050573781
1.0010457009592542	0.0015757762451771144
0.9998177880859238	0.002511745419726517
0.9976738881504646	0.003987154923611704
0.9937233676751283	0.0066316009110284
0.9870549701237146	0.011024536659130392
0.9741515950858292	0.01828393869985979
0.946410799674793	0.030435376235984055
0.8947920447167994	0.05090729055508659
0.8602081084623672	0.06598956254026603
0.8217582196889792	0.08548060207905313
0.7941112560952686	0.10148196718197143
0.7656285133042916	0.12022878783554898
0.7368330762014296	0.14198102817845829
0.7082480296720636	0.16699865234937192
0.6803709920738052	0.19523953711065678
0.6536995817642663	0.22666155922467973
0.6257836036771945	0.2620136256568953
0.6000000000000001	0.2999999999999998
0.5864672396511685	0.32360303182878847
0.5745574440441958	0.3449024876135669
0.5537354546121304	0.3827545327876883
0.5382065263103986	0.41180949667066497
0.5266963186359521	0.43361497860880016
0.512384773442002	0.4608611453534141
0.5046944491257482	0.475513964592195
0.5004157237443954	0.4836246654319155
0.49797055808406665	0.48824536522736234
0.4965325212757052	0.49096468047413516
0.4957084298002488	0.4925244518366019
0.494971598954692	0.4939182131823092

==> data/data-non-conv/rg79.txt <==
1.002143898943737	1.002143898943737
1.0012229188239472	1.0012229188239472
1.000229073287338	1.000229073287338
0.9985132857015082	0.9985132857015082
0.995392109868718	0.995392109868718
0.9896147376363856	0.9896147376363856
0.9844505413194582	0.9844505413194582
0.9772205312328228	0.9772205312328228
0.9673659537866706	0.9673659537866706
0.9534701570108064	0.9534701570108064
0.9321917001648155	0.9321917001648155
0.9031577217747087	0.9031577217747087
0.8681995649361169	0.8681995649361169
0.8291485727446707	0.8291485727446707
0.8003500371425225	0.8003500371425225
0.7705090437994623	0.7705090437994623
0.7402283259850299	0.7402283259850299
0.7101106169687645	0.7101106169687645
0.6807380877189285	0.6807380877189285
0.6526929092037842	0.6526929092037842
0.6253114060559855	0.6253114060559855
0.6000000000000001	0.6000000000000001
0.5885710651941806	0.5885710651941806
0.5782927415160288	0.5782927415160288
0.5598939136846699	0.5598939136846699
0.5454020667047366	0.5454020667047366
0.5340544125890034	0.5340544125890034
0.51635532993236	0.51635532993236
0.5068815463143979	0.5068815463143979
0.501656503579315	0.501656503579315
0.49869132811841604	0.49869132811841604
0.49694244092696344	0.49694244092696344
0.4959401767444708	0.4959401767444708
0.4950479880517661	0.4950479880517661

==> data/data-non-conv/rg8.txt <==
-1.0031712798037644	1.0026300615830006
-1.0043416397003526	1.0027061653457696
-1.0056345398232065	1.002790192441198
-1.0078983923551503	1.0029368663675904
-1.0118472873313349	1.003192531023692
-1.0186373861063736	1.0036347026817152
-1.0303410977227947	1.0044004405852875
-1.0510882852191643	1.0057421376116054
-1.0888121895226008	1.0081341831499497
-1.144225128466382	1.0116909842767987
-1.1813286674873371	1.0142721242194015
-1.2246466211433364	1.0175990710851435
-1.2718490782781176	1.0219501822716568
-1.3206061277354182	1.0276038151765732
-1.3801349229176432	1.0373145827536059
-1.427825804531652	1.0507738818496597
-1.460693533333153	1.0693757890104123
-1.4788458223540475	1.09141222878042
-1.489793684720256	1.120169701409312
-1.4961031948087127	1.156915332214396
-1.4983711528001775	1.1774242725882247
-1.5	1.1999999999999997
-1.5	1.1999999999999997

==> data/data-non-conv/rg80.txt <==
1.0020406869162612	1.002558170754405
1.0009212845546258	1.0024884737063635
0.9997073475666617	1.0024105695300007
0.9975536067476167	1.0022755720616063
0.9936158417068826	1.0020452722158424
0.9867997596811859	1.0016452775694227
0.9762859534857798	1.0009155255375346
0.9524368700680867	0.9989075403971645
0.9003968169694535	0.9939885059769914
0.8639604916176835	0.9901015179242756
0.8228682870346327	0.9848608715421926
0.778501818385255	0.9777902823328128
0.7327570545189797	0.967775357810872
0.6967472107393611	0.9566025533895555
0.6622155532317837	0.9419603595382962
0.6300257308972513	0.9228856449254369
0.6146112999047263	0.9121091908906229
0.6000000000000001	0.8999999999999999
0.5876551235650742	0.8855919057661784
0.5766563717873855	0.87036408080957
0.5571666812607121	0.8385031044902754
0.5421691995345288	0.8041964231357654
0.5306987644903406	0.76828265017454
0.5206020159821003	0.7262227527243863
0.5134363824903178	0.6850164111965477
0.5084466403237786	0.6460158488187735
0.5048775657912692	0.6105732888188138
0.5003934473947987	0.5565096212919495
0.49792246164354215	0.5276330414891179
0.4964438223409286	0.512978314952333
0.49562035400031407	0.5051583301061149
0.49519164005028954	0.5007692685018135
0.4949440977851177	0.49811628229111404
0.4948001765161708	0.4965988028234642
0.49467066189509296	0.4952671235811158

==> data/data-non-conv/rg81.txt <==
1.0018074180278835	1.0027366506844344
1.0002165035336197	1.003031139912891
0.9983977147277988	1.0033578508928318
0.9952585607329734	1.003919708607988
0.9901210474671266	1.0048985568067743
0.9806885002670257	1.0067982972221587
0.9623740457460079	1.0101886366448025
0.9272311320354413	1.0157735285834555
0.8665034740522888	1.02611964911769
0.8288842921479657	1.034534720112568
0.7883064254272917	1.0464576192076955
0.7462878551622487	1.0635686737942944
0.7043465626248189	1.0875482112635873
0.6760497987434781	1.1085901301073064
0.6490688575748971	1.1342913293865493
0.6237991105498341	1.165162954091715
0.611635093653881	1.1819403526838237
0.6000000000000001	1.1999999999999997
0.5898578867845607	1.2204740333253956
0.5806180923083937	1.2419163729252531
0.5638462881137261	1.2858012352486232
0.5502119606864712	1.3301518089101192
0.5391872241231382	1.3718297760608305
0.5255721548975838	1.4319362409598035
0.5161782983807123	1.471709133606095
0.5124754394388968	1.4819478462715026
0.5094209133225329	1.4886471742030563
0.5068883734551344	1.493525338561556
0.5047867587398639	1.4968988050551895
0.5023231697559746	1.5

==> data/data-non-conv/rg82.txt <==
1.0023216638371013	1.0032586455928512
1.001774955523151	1.0046144738557607
1.001177124048059	1.0060831451291385
1.000117697131976	1.008641883206342
0.9982214224211837	1.013285931284642
0.9949100523805495	1.0216197545736536
0.9886315522595389	1.036896901365845
0.9789552113615986	1.0596984986456308
0.9636800410752594	1.0968449478900437
0.945512753942078	1.140695901535496
0.9192514994728541	1.1998478175392981
0.900529612922359	1.2383554900562348
0.8791146178711933	1.279751371594098
0.855524371546694	1.321659241853709
0.8302767311761977	1.3617028805358882
0.8037263992053463	1.3977169017454303
0.7762280780797812	1.4275359195871307
0.7291193779337096	1.463339291803627
0.6829380549862228	1.4837774724401647
0.6398090984857513	1.4943060635552596
0.6192499427812206	1.4977533592268113
0.6000000000000001	1.5
0.6000000000000001	1.5

==> data/data-non-conv/rg83.txt <==
1.0025677735709666	-1.00333535284085
1.0025173374026335	-1.0048657683370879
1.0024631442493261	-1.0064996680843004
1.0023696240993751	-1.0092619947379997
1.0021980971063087	-1.0143651800134412
1.001882651282769	-1.0242028342376954
1.0013633430760143	-1.040141490931487
1.0004092105886504	-1.0653860471797814
0.9988089807266965	-1.1084554856922622
0.997673755236891	-1.1409806709866293
0.9961856714548762	-1.1813947574499366
0.9933976451672173	-1.24445220436114
0.9915778107449893	-1.279048511990638
0.9894048605211428	-1.3142350984056852
0.9868128878584983	-1.34844652344447
0.9837359861198757	-1.380117346945182
0.9734608758156204	-1.4404372032387573
0.9575327354819372	-1.4753972728606608
0.932875891469468	-1.4920518693667557
0.9179141663729284	-1.497046651561231
0.8999999999999999	-1.5
0.8999999999999999	-1.5

==> data/data-non-conv/rg84.txt <==
1.0023361748299964	-1.0030936917054984
1.0018196932747065	-1.0041036026704213
1.001247456363275	-1.005224271213548
1.0002351648172862	-1.0072077647073863
0.9984726887014823	-1.0106540649267677
0.9955192508755587	-1.0164210085222658
0.990203892033363	-1.0268668154440779
0.9804455636182056	-1.0462173350967685
0.9619702871341983	-1.0827282396174842
0.9510465644479715	-1.1041408001302515
0.937301886077116	-1.1307141827857727
0.9201028350092988	-1.1631075868311036
0.9105553639645234	-1.1808251490872892
0.8999999999999999	-1.2
0.874464184887919	-1.2455797403440638
0.8467210730765453	-1.2930640460823983
0.822832798576416	-1.331953128989876
0.7978652801748058	-1.3686946243381837
0.7721752804711957	-1.4017013613468945
0.7461195620650664	-1.4293861692355823
0.6944931165291709	-1.4679990927197382
0.637534784047468	-1.4911385395164727
0.5893154820926138	-1.4991401520934553
0.5792277628582534	-1.5

==> data/data-non-conv/rg85.txt <==
1.0023913342370312	-1.0023913342370312
1.001533982789361	-1.0015339827893612
1.000740069570012	-1.000740069570012
0.9993529702747321	-0.9993529702747321
0.9969893411035151	-0.9969893411035151
0.9928628010947167	-0.9928628010947168
0.9854513393662299	-0.98545133936623
0.9716727646988719	-0.971672764698872
0.9604707005128233	-0.9604707005128235
0.9453177910692439	-0.945317791069244
0.9249432510210076	-0.9249432510210077
0.913275020259197	-0.9132750202591972
0.8999999999999999	-0.9
0.8723863114775289	-0.8723863114775291
0.8422724070046524	-0.8422724070046527
0.8114072036070735	-0.8114072036070737
0.77903940236009	-0.7790394023600902
0.745947053611746	-0.7459470536117462
0.7129082077100857	-0.7129082077100859
0.6806851504643229	-0.6806851504643231
0.6500401676836708	-0.650040167683671
0.6073736362003137	-0.6073736362003139
0.5727396434393217	-0.5727396434393219
0.5482359663387406	-0.5482359663387407
0.5313941445786304	-0.5313941445786304
0.5156314711582162	-0.5156314711582162
0.5064590761469123	-0.5064590761469123
0.5012708840872069	-0.5012708840872069
0.4983691106145169	-0.4983691106145169
0.496666271962531	-0.49666627196253105
0.4957667280728308	-0.49576672807283084
0.49500083931738986	-0.4950008393173899

==> data/data-non-conv/rg86.txt <==
1.002558170754405	-1.002040686916261
1.0024884737063635	-1.0009212845546256
1.0024105695300007	-0.9997073475666617
1.0022755720616063	-0.9975536067476166
1.0020452722158424	-0.9936158417068827
1.0016452775694227	-0.9867997596811863
1.0009155255375348	-0.9762859534857806
0.9989075403971648	-0.9524368700680881
0.9939885059769915	-0.9003968169694554
0.9901015179242757	-0.8639604916176853
0.9848608715421927	-0.822868287034634
0.977790282332813	-0.7785018183852557
0.967775357810872	-0.7327570545189797
0.9566025533895555	-0.6967472107393611
0.9419603595382962	-0.6622155532317837
0.9228856449254369	-0.6300257308972513
0.9121091908906229	-0.6146112999047263
0.8999999999999999	-0.6000000000000001
0.8855919057661784	-0.5876551235650742
0.87036408080957	-0.5766563717873854
0.8385031044902754	-0.557166681260712
0.8041964231357654	-0.5421691995345288
0.76828265017454	-0.5306987644903406
0.7262227527243864	-0.5206020159821003
0.6850164111965477	-0.5134363824903178
0.6460158488187735	-0.5084466403237786
0.6105732888188139	-0.5048775657912692
0.5565096212919497	-0.5003934473947987
0.5276330414891179	-0.49792246164354215
0.512978314952333	-0.4964438223409286
0.5051583301061149	-0.495620354000314
0.5007692685018134	-0.4951916400502895
0.498116282291114	-0.4949440977851177
0.4965988028234642	-0.49480017651617086
0.4952671235811157	-0.49467066189509307

==> data/data-non-conv/rg87.txt <==
1.0025721778128491	-0.00026466949189537744
1.0024551295729742	-0.0013903533094106748
1.0023252532866596	-0.0024198152253390144
1.0020891675705046	-0.004198960107686854
1.0016678302823465	-0.007243099819877162
1.000851672420714	-0.012552586157151411
0.9991793236255518	-0.022048597714189842
0.9966111526331111	-0.03529952061848352
0.9919951000671174	-0.05659018588811528
0.9833387221933939	-0.09065337977309182
0.9729990198630519	-0.12617541202786062
0.9570658665129591	-0.17334564309530948
0.9325576423471879	-0.2326776167571462
0.9177234261928827	-0.26529529082838393
0.8999999999999999	-0.30000000000000004
0.882982861576883	-0.3247795380672055
0.8648601705883	-0.347002219279794
0.8268102109173002	-0.3862007798271652
0.7858005639211787	-0.4157601062787651
0.7432981478231699	-0.4375341976539298
0.7010309236559158	-0.45291910660069745
0.6605947312456635	-0.46406700937155937
0.6236268959274671	-0.4724266123996982
0.5913560430421441	-0.47869850361127353
0.5452866310810061	-0.4868497737671967
0.5223020917345764	-0.4907064028550706
0.5106780449234195	-0.49245216560356114
0.5036720296904109	-0.4933807455768585
0.4997413865681282	-0.49389514086516073
0.4975666324505638	-0.49419527458499485
0.4963156014196167	-0.4943716835185841
0.4951692438633632	-0.4945298618274274

==> data/data-non-conv/rg88.txt <==
1.0019341665206851	0.
1.0005846155887037	0.
0.9991073592986831	0.
0.9965494085404758	0.
0.9920343838555492	0.
0.9838022925961643	0.
0.9735382721367087	0.
0.9576112733313286	0.
0.9329295625929028	0.
0.9179463729591293	0.
0.8999999999999999	0.
0.8642183393160812	0.
0.8247717730922375	0.
0.7846220048449827	0.
0.743065832550906	0.
0.7016771726453805	0.
0.6620299415637804	0.
0.6253547349415463	0.
0.592882148414119	0.
0.5439428145710968	0.
0.5193470827287148	0.
0.5082860144167992	0.
0.5029853867905727	0.
0.49941214924105376	0.
0.4972819346930611	0.
0.4961292030613231	0.
0.4948997447515771	0.

==> data/data-non-conv/rg89.txt <==
1.0025721778128494	0.00026466949189536676
1.0024551295729744	0.0013903533094106362
1.0023252532866598	0.0024198152253389654
1.0020891675705046	0.004198960107686838
1.0016678302823465	0.007243099819877125
1.000851672420714	0.01255258615715132
0.999179323625552	0.022048597714189613
0.9966111526331113	0.035299520618483245
0.9919951000671176	0.05659018588811499
0.9833387221933939	0.09065337977309162
0.972999019863052	0.1261754120278604
0.9570658665129591	0.17334564309530925
0.9325576423471879	0.232677616757146
0.9177234261928827	0.2652952908283837
0.8999999999999999	0.2999999999999998
0.882982861576883	0.3247795380672053
0.8648601705883	0.3470022192797938
0.8268102109173002	0.386200779827165
0.7858005639211787	0.4157601062787649
0.74329814782317	0.43753419765392965
0.7010309236559158	0.45291910660069756
0.6605947312456631	0.4640670093715594
0.6236268959274666	0.4724266123996983
0.5913560430421435	0.47869850361127364
0.5452866310810055	0.48684977376719674
0.5223020917345761	0.4907064028550707
0.5106780449234193	0.4924521656035612
0.5036720296904107	0.4933807455768585
0.499741386568128	0.4938951408651608
0.49756663245056376	0.49419527458499485
0.4963156014196167	0.4943716835185842
0.4951692438633632	0.4945298618274275

==> data/data-non-conv/rg9.txt <==
-1.0026300615830004	-1.0031712798037644
-1.0027061653457694	-1.0043416397003528
-1.0027901924411977	-1.005634539823207
-1.0029368663675902	-1.0078983923551512
-1.0031925310236918	-1.0118472873313362
-1.0036347026817152	-1.018637386106376
-1.0044004405852875	-1.030341097722798
-1.0057421376116054	-1.0510882852191679
-1.0081341831499497	-1.0888121895226015
-1.0116909842767987	-1.1442251284663836
-1.0142721242194017	-1.1813286674873391
-1.017599071085144	-1.2246466211433387
-1.0219501822716572	-1.27184907827812
-1.0276038151765738	-1.3206061277354209
-1.0373145827536066	-1.3801349229176447
-1.0507738818496604	-1.4278258045316528
-1.0693757890104125	-1.460693533333153
-1.0914122287804202	-1.4788458223540475
-1.1201697014093122	-1.489793684720256
-1.1569153322143961	-1.4961031948087127
-1.177424272588225	-1.4983711528001775
-1.2	-1.5
-1.2	-1.5

==> data/data-non-conv/rg90.txt <==
1.002558170754405	1.0020406869162612
1.0024884737063635	1.0009212845546258
1.0024105695300007	0.9997073475666617
1.0022755720616063	0.9975536067476167
1.0020452722158424	0.9936158417068826
1.0016452775694227	0.9867997596811859
1.0009155255375346	0.9762859534857798
0.9989075403971645	0.9524368700680867
0.9939885059769914	0.9003968169694535
0.9901015179242756	0.8639604916176835
0.9848608715421926	0.8228682870346327
0.9777902823328128	0.778501818385255
0.967775357810872	0.7327570545189797
0.9566025533895555	0.6967472107393611
0.9419603595382962	0.6622155532317837
0.9228856449254369	0.6300257308972513
0.9121091908906229	0.6146112999047263
0.8999999999999999	0.6000000000000001
0.8855919057661784	0.5876551235650742
0.87036408080957	0.5766563717873855
0.8385031044902754	0.5571666812607121
0.8041964231357654	0.5421691995345288
0.76828265017454	0.5306987644903406
0.7262227527243863	0.5206020159821003
0.6850164111965477	0.5134363824903178
0.6460158488187735	0.5084466403237786
0.6105732888188138	0.5048775657912692
0.5565096212919495	0.5003934473947987
0.5276330414891179	0.49792246164354215
0.512978314952333	0.4964438223409286
0.5051583301061149	0.49562035400031407
0.5007692685018135	0.49519164005028954
0.49811628229111404	0.4949440977851177
0.4965988028234642	0.4948001765161708
0.4952671235811158	0.49467066189509296

==> data/data-non-conv/rg91.txt <==
1.002391334237031	1.002391334237031
1.001533982789361	1.001533982789361
1.0007400695700117	1.0007400695700117
0.999352970274732	0.999352970274732
0.9969893411035149	0.9969893411035149
0.9928628010947166	0.9928628010947166
0.9854513393662298	0.9854513393662298
0.9716727646988719	0.9716727646988719
0.9604707005128232	0.9604707005128232
0.9453177910692439	0.9453177910692439
0.9249432510210076	0.9249432510210076
0.913275020259197	0.913275020259197
0.8999999999999999	0.8999999999999999
0.8723863114775289	0.8723863114775289
0.8422724070046524	0.8422724070046524
0.8114072036070735	0.8114072036070735
0.77903940236009	0.77903940236009
0.745947053611746	0.745947053611746
0.7129082077100857	0.7129082077100857
0.6806851504643229	0.6806851504643229
0.6500401676836708	0.6500401676836708
0.6073736362003115	0.6073736362003115
0.5727396434393183	0.5727396434393183
0.5482359663387372	0.5482359663387372
0.5313941445786272	0.5313941445786272
0.5156314711582142	0.5156314711582142
0.5064590761469111	0.5064590761469111
0.5012708840872061	0.5012708840872061
0.4983691106145164	0.4983691106145164
0.49666627196253077	0.49666627196253077
0.49576672807283073	0.49576672807283073
0.4950008393173898	0.4950008393173898

==> data/data-non-conv/rg92.txt <==
1.0023361748299966	1.0030936917054984
1.0018196932747063	1.0041036026704215
1.0012474563632747	1.0052242712135484
1.000235164817286	1.0072077647073867
0.998472688701482	1.0106540649267683
0.995519250875558	1.0164210085222674
0.990203892033362	1.0268668154440799
0.9804455636182045	1.0462173350967707
0.9619702871341983	1.0827282396174844
0.9510465644479715	1.1041408001302515
0.937301886077116	1.1307141827857725
0.9201028350092988	1.1631075868311034
0.9105553639645234	1.180825149087289
0.8999999999999999	1.1999999999999997
0.8744641848879191	1.2455797403440634
0.8467210730765455	1.2930640460823979
0.8228327985764161	1.3319531289898758
0.797865280174806	1.3686946243381835
0.7721752804711957	1.4017013613468943
0.7461195620650662	1.4293861692355823
0.6944931165291706	1.4679990927197382
0.6375347840474688	1.4911385395164725
0.5893154820926152	1.499140152093455
0.5792277628582523	1.5

==> data/data-non-conv/rg93.txt <==
1.0025677735709666	1.0033353528408497
1.0025173374026335	1.0048657683370876
1.0024631442493261	1.0064996680843004
1.0023696240993751	1.0092619947379995
1.0021980971063087	1.014365180013441
1.001882651282769	1.0242028342376954
1.0013633430760143	1.0401414909314872
1.0004092105886504	1.0653860471797818
0.9988089807266965	1.1084554856922626
0.9976737552368908	1.1409806709866297
0.9961856714548762	1.1813947574499364
0.9933976451672173	1.2444522043611397
0.9915778107449893	1.2790485119906378
0.9894048605211428	1.314235098405685
0.9868128878584983	1.34844652344447
0.9837359861198757	1.3801173469451817
0.9734608758156204	1.4404372032387573
0.9575327354819372	1.4753972728606608
0.932875891469468	1.4920518693667557
0.9179141663729284	1.497046651561231
0.8999999999999999	1.5
0.8999999999999999	1.5

==> data/data-non-conv/rg94.txt <==
1.0026300615830006	-1.0031712798037644
1.0027061653457696	-1.0043416397003526
1.002790192441198	-1.0056345398232065
1.0029368663675904	-1.0078983923551503
1.003192531023692	-1.0118472873313349
1.0036347026817152	-1.0186373861063736
1.0044004405852875	-1.0303410977227947
1.0057421376116054	-1.0510882852191643
1.0081341831499497	-1.0888121895226008
1.0116909842767987	-1.144225128466382
1.0142721242194015	-1.1813286674873371
1.0175990710851435	-1.2246466211433364
1.0219501822716568	-1.2718490782781176
1.0276038151765732	-1.3206061277354182
1.0373145827536059	-1.3801349229176432
1.0507738818496597	-1.427825804531652
1.0693757890104123	-1.460693533333153
1.09141222878042	-1.4788458223540475
1.120169701409312	-1.489793684720256
1.156915332214396	-1.4961031948087127
1.1774242725882247	-1.4983711528001775
1.1999999999999997	-1.5
1.1999999999999997	-1.5

==> data/data-non-conv/rg95.txt <==
1.003146773369443	-1.003146773369443
1.004258832329177	-1.0042588323291768
1.0054964315876938	-1.0054964315876935
1.0077034666851614	-1.0077034666851614
1.011523954795734	-1.011523954795734
1.0177775647307037	-1.0177775647307037
1.0295475306902637	-1.0295475306902637
1.0519912619983889	-1.0519912619983889
1.0952074397731213	-1.0952074397731215
1.11552351167314	-1.1155235116731401
1.1397665265302792	-1.1397665265302794
1.1682681512455688	-1.168268151245569
1.1836129058628777	-1.183612905862878
1.1999999999999997	-1.2
1.240299989366689	-1.2402999893666893
1.2825751667702596	-1.2825751667702598
1.3182868640747827	-1.318286864074783
1.3528327685277004	-1.3528327685277004
1.3848023329617427	-1.3848023329617427
1.412785010209639	-1.412785010209639
1.454957416847723	-1.454957416847723
1.48030223476977	-1.48030223476977
1.492348548614114	-1.492348548614114
1.497763779471276	-1.497763779471276
1.5	-1.5

==> data/data-non-conv/rg96.txt <==
1.0030936917054984	-1.0023361748299964
1.0041036026704213	-1.0018196932747065
1.005224271213548	-1.001247456363275
1.0072077647073863	-1.0002351648172862
1.0106540649267677	-0.9984726887014822
1.016421008522266	-0.9955192508755585
1.0268668154440783	-0.9902038920333628
1.046217335096769	-0.9804455636182053
1.082728239617484	-0.9619702871341984
1.1041408001302513	-0.9510465644479716
1.1307141827857725	-0.9373018860771161
1.1631075868311034	-0.9201028350092989
1.180825149087289	-0.9105553639645235
1.1999999999999997	-0.9
1.2455797403440634	-0.8744641848879192
1.2930640460823979	-0.8467210730765456
1.3319531289898758	-0.8228327985764163
1.3686946243381835	-0.7978652801748061
1.4017013613468943	-0.7721752804711959
1.4293861692355823	-0.7461195620650664
1.4679990927197382	-0.6944931165291707
1.4911385395164725	-0.6375347840474689
1.499140152093455	-0.5893154820926153
1.5	-0.5792277628582524

==> data/data-non-conv/rg97.txt <==
1.0027366506844346	-1.0018074180278833
1.003031139912891	-1.0002165035336197
1.0033578508928318	-0.998397714727799
1.003919708607988	-0.9952585607329735
1.0048985568067743	-0.9901210474671266
1.0067982972221587	-0.9806885002670257
1.0101886366448025	-0.9623740457460079
1.0157735285834555	-0.927231132035441
1.02611964911769	-0.8665034740522886
1.034534720112568	-0.8288842921479656
1.0464576192076955	-0.7883064254272916
1.0635686737942944	-0.7462878551622486
1.0875482112635873	-0.7043465626248189
1.1085901301073064	-0.6760497987434781
1.1342913293865493	-0.6490688575748971
1.165162954091715	-0.6237991105498341
1.1819403526838237	-0.611635093653881
1.1999999999999997	-0.6000000000000001
1.2204740333253956	-0.5898578867845607
1.2419163729252531	-0.5806180923083937
1.2858012352486232	-0.5638462881137261
1.3301518089101192	-0.5502119606864712
1.3718297760608305	-0.5391872241231382
1.431936240959804	-0.5255721548975837
1.4717091336060957	-0.5161782983807122
1.481947846271503	-0.5124754394388967
1.4886471742030567	-0.5094209133225329
1.4935253385615563	-0.5068883734551344
1.49689880505519	-0.5047867587398638
1.5	-0.5023231697559747

==> data/data-non-conv/rg98.txt <==
1.0026782013804747	-0.0005357744641377718
1.0028981313481562	-0.001598569116545837
1.0031679310786943	-0.0027615859750134914
1.0036880484756145	-0.0047930975087424514
1.004610572710921	-0.008052204998427626
1.0063519617509262	-0.013547333648055488
1.009648635117167	-0.022908523456385332
1.014989048461109	-0.03691063187312999
1.0246909023029758	-0.05957449699429128
1.0432637685308608	-0.09602976573033298
1.0641422950606445	-0.13154584076456516
1.0955284637673235	-0.17790263737705736
1.116435338279857	-0.20529462560327416
1.1415112165973755	-0.23535156181201186
1.1686715968173864	-0.26674097201200997
1.1999999999999997	-0.30000000000000004
1.229322948860418	-0.32400948363361043
1.2602216918838605	-0.34562948376265396
1.2911568235837154	-0.36602025964710105
1.3221647326363961	-0.3839525870423552
1.3801023827650414	-0.41319071425023507
1.426922866741424	-0.43499352175078804
1.472161585565047	-0.45796314348429695
1.4931570734330435	-0.47214039234450406
1.5	-0.48049721544811513

==> data/data-non-conv/rg99.txt <==
1.003332305473143	0.
1.004826561729813	0.
1.0065034217398316	0.
1.0094231243985539	0.
1.0143410235675114	0.
1.0231116911467866	0.
1.039142929840025	0.
1.0693081458310811	0.
1.0913460599614329	0.
1.120113564000217	0.
1.1568817969054963	0.
1.1774056808112712	0.
1.1999999999999997	0.
1.2010508538681253	0.
1.202105286240437	0.
1.2031632760906332	0.
1.204224801798275	0.
1.2052898411446722	0.
1.2074268668120902	0.
1.2095776907809683	0.
1.2117421168899198	0.
1.2340620836438765	0.
1.2574417800089837	0.
1.2815186094085453	0.
1.3262474902181038	0.
1.368598611712678	0.
1.406278311713316	0.
1.4369929280410663	0.
1.476606749303355	0.
1.4896790934351896	0.
1.496179285309474	0.
1.4996846919034672	0.
1.5	0.
